Query Suggestion for Retrieval-Augmented Generation via Dynamic In-Context Learning

Retrieval-augmented generation with tool-calling agents (agentic RAG) has become increasingly powerful in understanding, processing, and responding to user queries. However, the scope of the grounding knowledge is limited and asking questions that exceed this scope may lead to issues like hallucination. While guardrail frameworks aim to block out-of-scope questions (Rodriguez et al., 2024), no research has investigated the question of suggesting answerable queries in order to complete the user interaction. In this paper, we initiate the study of query suggestion for agentic RAG. We consider the setting where user questions are not answerable, and the suggested queries should be similar to aid the user interaction. Such scenarios are frequent for tool-calling LLMs as communicating the restrictions of the tools or the underlying datasets to the user is difficult, and adding query suggestions enhances the interaction with the RAG agent. As opposed to traditional settings for query recommendations such as in search engines, ensuring that the suggested queries are answerable is a major challenge due to the RAG's multi-step workflow that demands a nuanced understanding of the RAG as a whole, which the executing LLM lacks. As such, we introduce robust dynamic few-shot learning which retrieves examples from relevant workflows. We show that our system can be self-learned, for instance on prior user queries, and is therefore easily applicable in practice. We evaluate our approach on three benchmark datasets based on two unlabeled question datasets collected from real-world user queries. Experiments on real-world datasets confirm that our method produces more relevant and answerable suggestions, outperforming few-shot and retrieval-only baselines, and thus enable safer, more effective user interaction with agentic RAG.

==> data/ans-vs-sim/dynamic-few-shot-eval-mr.csv <==
,sim,ansavg,ansstd
0,0.8245,0.0,0.0
1,0.8334999999999999,0.2,0.447213595499958
2,0.8425,0.2,0.4472135954999579
3,0.8514999999999999,0.0,0.0
4,0.8605,0.4,0.5477225575051662
5,0.8694999999999999,0.2,0.447213595499958
6,0.8785000000000001,0.2,0.27386127875258304
7,0.8875,0.45,0.37080992435478316
8,0.8965000000000001,0.31666666666666665,0.32489314482696546
9,0.9055,0.3,0.447213595499958
10,0.9145000000000001,0.4666666666666666,0.36132472314464664
11,0.9235,0.31666666666666665,0.32489314482696546
12,0.9325000000000001,0.25666666666666665,0.1831817555204545
13,0.9415,0.36666666666666664,0.2173067468400883
14,0.9504999999999999,0.44333333333333336,0.29335227211589066
15,0.9595,0.78,0.30331501776206204
16,0.9684999999999999,0.38666666666666666,0.42531034420630887
17,0.9775,0.3,0.4472135954999579
18,0.9864999999999999,0.09523809523809523,0.1467717619754518
19,0.9955,0.21904761904761902,0.3115319473104024


==> data/ans-vs-sim/dynamic-few-shot-eval-nopython.csv <==
,sim,ansavg,ansstd
0,0.6815,0.0,0.0
1,0.698,0.0,0.0
2,0.714,0.0,0.0
3,0.7304999999999999,0.2,0.447213595499958
4,0.747,0.4,0.5477225575051662
5,0.763,0.2,0.4472135954999579
6,0.7795000000000001,0.1,0.223606797749979
7,0.796,0.6,0.5477225575051661
8,0.812,0.4,0.5477225575051662
9,0.8285,0.4666666666666666,0.5055250296034367
10,0.845,0.4333333333333333,0.2527625148017183
11,0.861,0.5599999999999999,0.5176871642217914
12,0.8775,0.3333333333333333,0.4714045207910317
13,0.894,0.7666666666666667,0.4346134936801766
14,0.91,0.65,0.4183300132670378
15,0.9265000000000001,0.5333333333333333,0.5055250296034367
16,0.9430000000000001,0.8333333333333334,0.2357022603955158
17,0.959,0.0,0.0
18,0.9755,0.2,0.27386127875258304
19,0.992,0.6,0.4183300132670378


==> data/ans-vs-sim/dynamic-few-shot-eval-python.csv <==
,sim,ansavg,ansstd
0,0.6425000000000001,0.2,0.4472135954999579
1,0.661,0.0,0.0
2,0.679,0.24,0.43358966777357605
3,0.6975,0.6799999999999999,0.4604345773288535
4,0.716,0.8486080586080587,0.0991750716168147
5,0.734,0.8965686274509803,0.0764407307221812
6,0.7525,0.8301948051948053,0.11484769753158014
7,0.771,0.8999815395265657,0.033771479510137065
8,0.789,0.8092526752496767,0.08628059003077355
9,0.8075,0.762156862745098,0.058466671312699565
10,0.826,0.8651243820412177,0.05416515951868886
11,0.844,0.8363580688058866,0.019410208836946247
12,0.8625,0.7725490196078432,0.15335982815607466
13,0.881,0.8208119658119658,0.06334661094772434
14,0.899,0.7962702698945583,0.11311352391795117
15,0.9175,0.7963893319156476,0.139157360470035
16,0.9359999999999999,0.777843137254902,0.12584508641461545
17,0.954,0.7585213032581454,0.20596439916349163
18,0.9724999999999999,0.6571428571428571,0.2545504240172209
19,0.991,0.7622222222222221,0.21625316667916206


==> data/ans-vs-sim/retrieval-only-eval-mr.csv <==
,sim,ansavg,ansstd
0,0.769,0.3333333333333333,0.4714045207910317
1,0.7805,0.8,0.4472135954999579
2,0.7915000000000001,0.6,0.5477225575051661
3,0.8025,0.4333333333333333,0.4346134936801766
4,0.8140000000000001,0.3,0.4472135954999579
5,0.8254999999999999,0.6,0.5477225575051662
6,0.8365,0.3,0.4472135954999579
7,0.848,0.13333333333333333,0.18257418583505536
8,0.8594999999999999,0.2,0.4472135954999579
9,0.8705,0.4,0.5477225575051662
10,0.8815,0.0,0.0
11,0.893,0.2,0.447213595499958
12,0.9045000000000001,0.2,0.4472135954999579
13,0.9155,0.0,0.0
14,0.927,0.0,0.0
15,0.9385,0.0,0.0
16,0.9495,0.0,0.0
17,0.9604999999999999,0.0,0.0
18,0.972,0.0,0.0
19,0.9835,0.0,0.0


==> data/ans-vs-sim/retrieval-only-eval-nopython.csv <==
,sim,ansavg,ansstd
0,0.717,0.2,0.447213595499958
1,0.7315,0.6,0.5477225575051661
2,0.746,0.1,0.22360679774997896
3,0.7605,0.62,0.363318042491699
4,0.775,0.58,0.4266145801540308
5,0.7895000000000001,0.76,0.27728845790780565
6,0.804,0.75,0.3535533905932738
7,0.8185,0.6707142857142857,0.23184596399421786
8,0.833,0.6946275946275946,0.11656777381060102
9,0.8474999999999999,0.7437136393018746,0.1133900063671414
10,0.862,0.6289784725078842,0.14176104980525123
11,0.8765000000000001,0.8143184885290149,0.04027730826011689
12,0.891,0.6557609710550887,0.13393799553489424
13,0.9055,0.7061111111111111,0.2186906886082501
14,0.92,0.7333333333333333,0.27888667551135854
15,0.9345,0.12,0.2683281572999748
16,0.949,0.4,0.5477225575051661
17,0.9635,0.0,0.0
18,0.978,0.2,0.447213595499958
19,0.9924999999999999,0.0,0.0


==> data/ans-vs-sim/retrieval-only-eval-python.csv <==
,sim,ansavg,ansstd
0,0.6935,0.3,0.4472135954999579
1,0.708,0.36,0.49799598391954936
2,0.722,0.55,0.51234753829798
3,0.7355,0.6333333333333333,0.4149966532662911
4,0.749,0.75,0.43301270189221935
5,0.763,0.8,0.32596012026013244
6,0.777,0.7414285714285714,0.19913076413374653
7,0.791,0.9083333333333332,0.14553540997144152
8,0.805,0.7371212121212121,0.25071065202270365
9,0.819,0.8114285714285714,0.12001275442422693
10,0.833,0.7647435897435898,0.11802011495722568
11,0.847,0.771941391941392,0.06066314510905836
12,0.861,0.8036363636363637,0.20016522101124198
13,0.875,0.7857142857142857,0.18078979224389813
14,0.889,0.8411904761904762,0.16876989258748415
15,0.9025000000000001,0.62,0.3797660098300297
16,0.916,0.5599999999999999,0.3781534080237808
17,0.93,0.6,0.4183300132670378
18,0.944,0.6,0.4183300132670378
19,0.958,0.2,0.4472135954999579


==> data/ans-vs-sim/static-few-shot-eval-mr.csv <==
,sim,ansavg,ansstd
0,0.784,0.0,0.0
1,0.792,0.0,0.0
2,0.8,0.0,0.0
3,0.808,0.0,0.0
4,0.8160000000000001,0.0,0.0
5,0.824,0.0,0.0
6,0.832,0.06666666666666667,0.14907119849998596
7,0.84,0.0,0.0
8,0.8474999999999999,0.0,0.0
9,0.855,0.06666666666666667,0.14907119849998596
10,0.863,0.0,0.0
11,0.871,0.0,0.0
12,0.879,0.0,0.0
13,0.887,0.0,0.0
14,0.895,0.0,0.0
15,0.903,0.0,0.0
16,0.9105000000000001,0.0,0.0
17,0.918,0.0,0.0
18,0.926,0.0,0.0
19,0.9339999999999999,0.0,0.0


==> data/ans-vs-sim/static-few-shot-eval-nopython.csv <==
,sim,ansavg,ansstd
0,0.6935,0.4,0.5477225575051662
1,0.708,0.6,0.5477225575051661
2,0.722,0.06666666666666667,0.14907119849998596
3,0.7364999999999999,0.8,0.29814239699997197
4,0.751,0.4666666666666666,0.27386127875258304
5,0.765,0.35666666666666663,0.37998537983571007
6,0.7795000000000001,0.6,0.5477225575051662
7,0.794,0.8333333333333333,0.23570226039551584
8,0.808,0.35,0.48733971724044817
9,0.8225,0.44000000000000006,0.5176871642217914
10,0.837,0.55,0.51234753829798
11,0.851,0.3,0.4472135954999579
12,0.8654999999999999,0.4,0.5477225575051661
13,0.88,0.26666666666666666,0.4346134936801766
14,0.894,0.6,0.5477225575051661
15,0.9085000000000001,0.0,0.0
16,0.923,0.2,0.4472135954999579
17,0.937,0.0,0.0
18,0.9515,0.0,0.0
19,0.966,0.0,0.0


==> data/ans-vs-sim/zero-shot-eval-mr.csv <==
,sim,ansavg,ansstd
0,0.8274999999999999,0.0,0.0
1,0.8325,0.0,0.0
2,0.8374999999999999,0.0,0.0
3,0.8425,0.0,0.0
4,0.8474999999999999,0.0,0.0
5,0.8525,0.0,0.0
6,0.8574999999999999,0.0,0.0
7,0.8625,0.05,0.1118033988749895
8,0.8674999999999999,0.0,0.0
9,0.8725,0.0,0.0
10,0.8775,0.0,0.0
11,0.8825000000000001,0.0,0.0
12,0.8875,0.0,0.0
13,0.8925000000000001,0.0,0.0
14,0.8975,0.0,0.0
15,0.9025000000000001,0.0,0.0
16,0.9075,0.0,0.0
17,0.9125000000000001,0.0,0.0
18,0.9175,0.0,0.0
19,0.9225000000000001,0.0,0.0


==> data/ans-vs-sim/zero-shot-eval-python.csv <==
,sim,ansavg,ansstd
0,0.672,0.2,0.447213595499958
1,0.688,0.4,0.5477225575051661
2,0.7035,0.3,0.4472135954999579
3,0.719,0.3,0.447213595499958
4,0.735,0.3,0.4472135954999579
5,0.7505,0.7,0.27386127875258304
6,0.766,0.52,0.3563705936241093
7,0.7815000000000001,0.6333333333333333,0.4149966532662911
8,0.797,0.7428571428571429,0.276846511499974
9,0.813,0.5700000000000001,0.37013511046643494
10,0.8285,0.6305555555555555,0.23149074055556296
11,0.844,0.773968253968254,0.21430805292146438
12,0.8594999999999999,0.6003174603174604,0.30835023752971374
13,0.875,0.5090476190476191,0.1866915678240414
14,0.891,0.725,0.27010957715984346
15,0.9065000000000001,0.6566666666666666,0.37334821398915097
16,0.922,0.5700000000000001,0.37013511046643494
17,0.9375,0.31666666666666665,0.4099457958749615
18,0.953,0.36666666666666664,0.4149966532662911
19,0.969,0.6,0.5477225575051662


==> data/vary-train-size/dynamic-few-shot-eval-python.csv <==
ix,ans0avg,ans0std,ans1avg,ans1std,ans2avg,ans2std,simavg,simstd
0.0,0.0,0.0,0.2,0.4000000000000001,0.8,0.4000000000000001,0.810987958211469,0.0
1.8123324396782843,0.0,0.0,0.25,0.4031128874149275,0.75,0.4031128874149275,0.836294698585353,0.082390297847173
3.6246648793565686,0.0,0.0,0.23333333333333334,0.39581140290126393,0.7666666666666667,0.395811402901264,0.8217664411892146,0.08604099003473056
5.436997319034853,0.0,0.0,0.225,0.343693177121688,0.775,0.343693177121688,0.8245040565422339,0.07657873780692252
7.249329758713137,0.0,0.0,0.19999999999999998,0.26832815729997483,0.8,0.2683281572999748,0.8168037717076903,0.07444964147157354
9.06166219839142,0.0,0.0,0.21666666666666665,0.2477678124553084,0.7833333333333334,0.24776781245530843,0.8223826022345626,0.06829721353921296
10.873994638069705,0.014285714285714285,0.042857142857142844,0.18571428571428567,0.21237241067597865,0.8,0.24074713637646736,0.8236107140857001,0.06834518636151263
12.68632707774799,0.025,0.05000000000000001,0.2125,0.1772180859844728,0.7625,0.21972994789058684,0.8237692273308959,0.07059623437871068
14.498659517426274,0.04444444444444444,0.05443310539518174,0.22222222222222224,0.14054567378526128,0.7333333333333334,0.16629588385661961,0.8241295427122788,0.06983095820544176
16.31099195710456,0.05,0.05000000000000001,0.22000000000000003,0.11661903789690602,0.7300000000000001,0.13453624047073712,0.8253677108326423,0.06812049982858685
18.12332439678284,0.06363636363636364,0.05821022034029863,0.20909090909090908,0.10794856442761742,0.7272727272727273,0.14083575804390605,0.8279666489468542,0.06874179050194325
19.935656836461128,0.075,0.05833333333333333,0.2,0.09999999999999999,0.725,0.1396921217853351,0.8278088520366087,0.06869777814752398
21.74798927613941,0.07692307692307691,0.04865042554105199,0.2076923076923077,0.08461538461538462,0.7153846153846154,0.10348941574672088,0.8259438428906373,0.06962268003300352
23.560321715817697,0.07142857142857141,0.04517539514526256,0.22857142857142856,0.06226998490772391,0.7,0.07693092581620721,0.8275057562649153,0.06882122633534164
25.37265415549598,0.06666666666666667,0.04216370213557839,0.23333333333333334,0.05374838498865699,0.7000000000000001,0.061463629715285906,0.8293963292471724,0.06876346474200674
27.184986595174266,0.075,0.037500000000000006,0.225,0.05,0.7,0.04677071733467427,0.8301380132518353,0.06722257128589508
28.99731903485255,0.0823529411764706,0.03901911518065176,0.2352941176470588,0.045564509955381374,0.6823529411764706,0.028817526385684453,0.8309014883493262,0.06889703557501199
30.80965147453083,0.08333333333333333,0.03726779962499649,0.23888888888888887,0.035572912430182506,0.6777777777777778,0.03333333333333335,0.8306249710754129,0.06873529325769062
32.62198391420912,0.07894736842105263,0.035306336486838785,0.24210526315789468,0.03491183989847789,0.6789473684210525,0.04371907296272676,0.8281083438759336,0.06849143501715939
34.434316353887404,0.09,0.02,0.24,0.019999999999999997,0.6700000000000002,0.02449489742783175,0.8298175035502471,0.06789580361562271
36.24664879356568,0.09523809523809523,0.0,0.23809523809523808,0.0,0.6666666666666669,1.1102230246251565e-16,0.8294927559396357,0.0664177924405594
38.05898123324397,0.09545454545454547,0.013636363636363632,0.23636363636363633,0.018181818181818177,0.6681818181818182,0.020829889522526526,0.8282458871918633,0.06899281676701306
39.871313672922255,0.10869565217391304,0.02173913043478261,0.23043478260869565,0.019924242151981915,0.6608695652173914,0.03253615118933865,0.8279796349436748,0.06892480124732735
41.68364611260054,0.1125,0.02667968432263687,0.2208333333333333,0.01909406539564933,0.6666666666666666,0.03726779962499646,0.8264685703482952,0.06957317580854325
43.49597855227882,0.12,0.03098386676965934,0.21600000000000003,0.019595917942265416,0.6639999999999999,0.036660605559646724,0.8245830678564172,0.06929849944735499
45.30831099195711,0.12692307692307692,0.03003942183041021,0.21538461538461537,0.025512498387349224,0.6576923076923077,0.04015502503427135,0.8235952912722476,0.07054441798248105
47.12064343163539,0.12962962962962962,0.02986021388258722,0.2074074074074074,0.02456759103966963,0.662962962962963,0.034940670859468906,0.8237320113558674,0.06994780833181184
48.93297587131367,0.12857142857142856,0.03273268353539886,0.19999999999999998,0.023690177073967134,0.6714285714285715,0.03846546290810361,0.8247792980903444,0.07127808915907818
50.74530831099196,0.13103448275862067,0.030061372024418442,0.2,0.025804533701889253,0.6689655172413792,0.0413793103448276,0.8241789491868692,0.07066743547651473
52.557640750670245,0.13333333333333333,0.025819888974716106,0.19999999999999998,0.0210818510677892,0.6666666666666669,0.029814239699997174,0.8232005824700757,0.07063238620019191
54.36997319034853,0.13225806451612904,0.02679556084812282,0.19677419354838713,0.01737149937785324,0.670967741935484,0.03160631926171841,0.8214380681930524,0.0722176893834629
56.18230563002681,0.13125,0.023385358667337132,0.190625,0.016828640022295324,0.678125,0.028125000000000004,0.821414051733649,0.07266537386117901
57.9946380697051,0.13333333333333336,0.024242424242424242,0.18787878787878792,0.01818181818181818,0.6787878787878789,0.02424242424242422,0.8209805457547867,0.07382788124141178
59.80697050938338,0.12941176470588234,0.023529411764705885,0.1823529411764706,0.0176470588235294,0.6882352941176472,0.02352941176470589,0.8215046849383828,0.07391868203980928
61.61930294906166,0.1314285714285714,0.022857142857142857,0.17714285714285716,0.017142857142857147,0.6914285714285715,0.02490799396308955,0.8211800191133276,0.07449029018710521
63.43163538873995,0.13055555555555554,0.025,0.17222222222222225,0.01666666666666667,0.6972222222222223,0.02900085141364039,0.8197492326340778,0.07531195449586818
65.24396782841823,0.13243243243243247,0.025497246302855686,0.16756756756756763,0.016216216216216217,0.7,0.03069680186919066,0.8202111957198,0.07586499206640762
67.05630026809652,0.12894736842105264,0.024826266136991064,0.16842105263157897,0.017455919949238945,0.7026315789473683,0.03124826865009981,0.8202994823441362,0.07535660776253851
68.86863270777481,0.1282051282051282,0.025641025641025647,0.16923076923076924,0.017008332258232815,0.7025641025641026,0.03283653455093771,0.8195444581558615,0.07571049491659262
70.6809651474531,0.125,0.024999999999999998,0.16499999999999998,0.016583123951777003,0.71,0.032015621187164264,0.8190168891764534,0.07475903936519797
72.49329758713137,0.12439024390243902,0.023009710078186835,0.16097560975609754,0.016178657513928787,0.7146341463414633,0.028961809968385193,0.8186973926004477,0.07411576135788951
74.30563002680965,0.12380952380952379,0.02332847374079217,0.1595238095238095,0.01524553389864964,0.7166666666666668,0.02906322765650879,0.8182799027565016,0.07325127195442016
76.11796246648794,0.12093023255813953,0.02278595109565747,0.15813953488372096,0.017403057612902055,0.7209302325581394,0.02941653637365937,0.8180401026774904,0.07414115132136545
77.93029490616622,0.12272727272727271,0.02082988952252654,0.1568181818181818,0.01887869059754109,0.7204545454545456,0.03222147017899502,0.8173936365619155,0.07333068660649092
79.74262734584451,0.12666666666666665,0.02,0.15333333333333332,0.01845916413981795,0.72,0.028458329944146005,0.8171610468926355,0.07255158332123059
81.5549597855228,0.12608695652173912,0.016268075594669314,0.14999999999999997,0.01805787796286538,0.7239130434782608,0.023913043478260853,0.81632110140635,0.07311664585323686
83.36729222520108,0.1297872340425532,0.01767366779344271,0.15106382978723404,0.017673667793442715,0.7191489361702128,0.01854850614272626,0.8155834246130127,0.07269327460717831
85.17962466487936,0.12708333333333333,0.017305466381079326,0.15208333333333332,0.013339842161318428,0.7208333333333332,0.019094065395649337,0.8153620438960199,0.07249159501663778
86.99195710455764,0.12653061224489795,0.015272070966424247,0.15102040816326529,0.013537244042266935,0.7224489795918367,0.016326530612244854,0.8156594417768821,0.07199639515764779
88.80428954423593,0.12400000000000003,0.01496662954709577,0.14800000000000005,0.013266499161421598,0.728,0.016000000000000014,0.8154965343990483,0.07146655760377323
90.61662198391421,0.1215686274509804,0.014673166222642912,0.14901960784313723,0.009605842128561476,0.7294117647058824,0.01176470588235293,0.8156640246575118,0.07081165701513446
92.4289544235925,0.12115384615384614,0.0150197109152051,0.14615384615384613,0.009421114395319924,0.7326923076923078,0.010356086167566345,0.8153213208576723,0.07016046515418652
94.24128686327079,0.12452830188679245,0.012515565246624146,0.1471698113207547,0.007547169811320752,0.728301886792453,0.012515565246624148,0.8151734468427081,0.0696365347556924
96.05361930294907,0.1222222222222222,0.012283795519834814,0.14629629629629629,0.005555555555555555,0.7314814814814815,0.012422599874998837,0.8151418255683828,0.06899405705447836
97.86595174262735,0.12545454545454543,0.0054545454545454515,0.14363636363636365,0.005454545454545457,0.730909090909091,0.007272727272727275,0.8149479782462066,0.06839332803038767
99.67828418230563,0.125,0.0,0.14285714285714282,2.7755575615628914e-17,0.7321428571428573,1.1102230246251565e-16,0.8146024376241885,0.06778171434279769
101.49061662198392,0.12280701754385961,2.7755575615628914e-17,0.14210526315789473,0.005263157894736842,0.7350877192982457,0.0052631578947368585,0.8155641869917559,0.06990974832615884
103.3029490616622,0.12068965517241378,1.3877787807814457e-17,0.14310344827586208,0.011039869374884227,0.7362068965517241,0.011039869374884244,0.815946258732317,0.06958386179157246
105.11528150134049,0.11864406779661016,1.3877787807814457e-17,0.1440677966101695,0.01366484364118398,0.7372881355932203,0.013664843641183994,0.816512811654967,0.06990534084748153
106.92761394101878,0.12000000000000002,0.006666666666666665,0.145,0.016749792701868146,0.7350000000000001,0.017400510848184256,0.8166363433460848,0.06963787836952215
108.73994638069706,0.12131147540983604,0.010874179640509506,0.14262295081967213,0.01647520593626375,0.7360655737704918,0.018619371625574626,0.8165263076836622,0.06960732259174952
110.55227882037534,0.12096774193548385,0.013003641529513794,0.14193548387096774,0.01737149937785324,0.7370967741935484,0.019152164656512753,0.8169228207439874,0.06969778364477915
112.36461126005362,0.12222222222222223,0.01239722170778834,0.14444444444444443,0.01937548510433921,0.7333333333333334,0.01851095839633427,0.8171755961499285,0.07203895837477202
114.17694369973191,0.1203125,0.012203515118604147,0.1453125,0.0171875,0.734375,0.015625,0.8171506185159746,0.07197948152310335
115.9892761394102,0.12153846153846155,0.01451381712624093,0.14615384615384613,0.015764539639937843,0.7323076923076923,0.015689290811054735,0.8175421107401597,0.07201038465863728
117.80160857908848,0.11969696969696968,0.01429391080614637,0.14393939393939395,0.015525682978726666,0.7363636363636362,0.015451574283614487,0.8185409154862624,0.0722326803222487
119.61394101876677,0.11791044776119404,0.014080568853815825,0.14626865671641792,0.017405826551777016,0.7358208955223882,0.01641791044776117,0.8189314804206719,0.0733183378721047
121.42627345844505,0.1161764705882353,0.013873501664789125,0.14411764705882354,0.017149858514250885,0.7397058823529412,0.0161764705882353,0.8193490960699841,0.07400052586215972
123.23860589812332,0.11594202898550725,0.014492753623188404,0.14202898550724638,0.016901309840131305,0.7420289855072463,0.015609173354013054,0.8199740602148969,0.07363289406187178
125.05093833780161,0.12,0.013093073414159537,0.14142857142857143,0.016225452416572216,0.7385714285714287,0.018126539343499292,0.8200224452766749,0.07332785277848797
126.8632707774799,0.1183098591549296,0.012908663929453073,0.14084507042253522,0.01542880443676524,0.7408450704225351,0.01568384327557756,0.8209698555389243,0.07426204196491194
128.6756032171582,0.11666666666666667,0.012729376930432891,0.14166666666666666,0.017347216662217772,0.7416666666666666,0.018839805508681265,0.8217122375535775,0.07573359271666226
130.48793565683647,0.11506849315068493,0.0125550019039886,0.14246575342465756,0.021397944317552476,0.7424657534246576,0.021917808219178103,0.8220558137758267,0.0761513926434489
132.30026809651474,0.11486486486486487,0.010894942903106148,0.14189189189189189,0.02027027027027027,0.7432432432432432,0.02261243314956959,0.8226451728018637,0.07586728890090051
134.11260053619304,0.11600000000000002,0.013399834161494517,0.14133333333333337,0.019955506062794354,0.7426666666666668,0.024621580416825842,0.822932218815146,0.07670975774192783
135.92493297587131,0.11447368421052632,0.013223520554106437,0.14078947368421052,0.018654535366786615,0.7447368421052631,0.0251036631951828,0.8234884837887033,0.0763325272820815
137.73726541554961,0.112987012987013,0.013051786520936217,0.14155844155844155,0.01688311688311689,0.7454545454545454,0.02337662337662339,0.8234901437025993,0.07583704554111832
139.5495978552279,0.11282051282051284,0.012561485860426555,0.14102564102564102,0.016216808513683997,0.7461538461538462,0.022057244274468268,0.8236268987720916,0.07536435218300214
141.3619302949062,0.11392405063291138,0.012658227848101266,0.13924050632911392,0.01601153245654875,0.7468354430379748,0.02192469376669462,0.8241875643329604,0.0748927489739004
143.17426273458446,0.11500000000000002,0.010897247358851685,0.13875,0.016250000000000004,0.7462499999999999,0.020194368026754388,0.8242794998216201,0.07519086955604698
144.98659517426273,0.11604938271604939,0.012590171638500703,0.137037037037037,0.01604938271604938,0.7469135802469136,0.021560801477250587,0.82444778988897,0.07600619666382782
146.79892761394103,0.11463414634146343,0.012436632959982402,0.13658536585365852,0.015231702435118044,0.748780487804878,0.020551584812625284,0.8243832196537312,0.07570345482504784
148.6112600536193,0.11445783132530121,0.013470289021083073,0.13493975903614458,0.015048187947947947,0.7506024096385543,0.020902833220358383,0.8247942811627744,0.07532777304622765
150.4235924932976,0.11666666666666667,0.014869042853329522,0.1333333333333333,0.014869042853329524,0.7500000000000001,0.02380952380952381,0.8254483463967484,0.07494256917928839
152.23592493297588,0.11529411764705884,0.014694112937407997,0.1341176470588235,0.011997692973159496,0.7505882352941177,0.019544997324513116,0.8258151911847488,0.07450169739454325
154.04825737265418,0.11395348837209303,0.01452325115906604,0.13488372093023257,0.011858184915332054,0.7511627906976746,0.02027394857460782,0.8261175470876794,0.07554575748391572
155.86058981233245,0.11379310344827587,0.014030523696245639,0.13563218390804596,0.013404487114586897,0.7505747126436783,0.021839080459770118,0.8264335410544209,0.07514857194395196
157.67292225201072,0.11363636363636362,0.015245918028407652,0.13522727272727272,0.012906609876818805,0.7511363636363636,0.02122902465030612,0.8267820027951981,0.07511281303850631
159.48525469168902,0.11348314606741575,0.013715231028914272,0.13483146067415727,0.011235955056179775,0.7516853932584271,0.01700308533755232,0.8273316380851977,0.0749911334257796
161.2975871313673,0.11555555555555556,0.013333333333333332,0.13444444444444442,0.01261979632400061,0.75,0.018757714462371258,0.8272324002282071,0.07537315506648548
163.1099195710456,0.11428571428571428,0.013186813186813189,0.13296703296703294,0.012481117243517088,0.7527472527472527,0.01855158573201553,0.8277406371591443,0.07525226101907223
164.92225201072387,0.11630434782608697,0.014623504398993162,0.13260869565217392,0.011706880015509792,0.7510869565217392,0.020306023578553718,0.8277100127068151,0.07487153232130943
166.73458445040217,0.11612903225806451,0.01580315963085921,0.13225806451612904,0.010806317872172998,0.7516129032258065,0.022271306642159098,0.8282292600012575,0.07492119681988572
168.54691689008044,0.11489361702127658,0.015635040911381987,0.13191489361702127,0.010848977688495284,0.7531914893617021,0.022717187770279392,0.82849155166278,0.07489000194794801
170.3592493297587,0.11368421052631579,0.015470461533367444,0.13052631578947366,0.010734777923353226,0.7557894736842105,0.022478059477960628,0.8288581066105175,0.07463575925328254
172.171581769437,0.1125,0.01530931089239486,0.13020833333333331,0.010673907047874584,0.7572916666666667,0.021874999999999988,0.8289484620156091,0.07449322001164321
173.98391420911528,0.11134020618556699,0.015151482945050587,0.12989690721649483,0.010513442296067594,0.7587628865979381,0.022206865184059767,0.8289993359270149,0.07419662338953113
175.79624664879358,0.11122448979591837,0.01673593823148645,0.12959183673469388,0.010254975123592743,0.7591836734693878,0.022908106449636353,0.8287329006342248,0.0738746074446775
177.60857908847186,0.1101010101010101,0.016566888350360326,0.1292929292929293,0.010879120822493949,0.7606060606060606,0.02215324464592056,0.8291347946424056,0.07374845126667524
179.42091152815016,0.11099999999999999,0.019209372712298542,0.12800000000000003,0.010770329614269013,0.761,0.02385372088375315,0.829350904551279,0.07407621545551617
181.23324396782843,0.10990099009900989,0.019019180903265886,0.12772277227722775,0.011245363060990646,0.7623762376237623,0.023430018942968797,0.8296224789772214,0.0740057687353018
183.0455764075067,0.10980392156862744,0.01950955759032588,0.1264705882352941,0.01113511440352995,0.7637254901960784,0.02379345313629726,0.8297260000290974,0.07373448036385367
184.857908847185,0.10970873786407764,0.018950700287323433,0.1252427184466019,0.01102700649669956,0.7650485436893206,0.023300970873786398,0.8296819937997135,0.07339221215652948
186.67024128686327,0.10961538461538463,0.018842228790639827,0.125,0.00961538461538461,0.7653846153846153,0.022835273244303688,0.8296376451962255,0.0735235155937943
188.48257372654157,0.10857142857142857,0.018662778992633734,0.12571428571428572,0.008302664654363188,0.7657142857142858,0.020952380952380938,0.8297729504895518,0.07339442057367292
190.29490616621985,0.10849056603773584,0.018023559598625283,0.12641509433962264,0.009620791535080725,0.7650943396226416,0.020861645648581107,0.8303611598080858,0.07304856866240726
192.10723860589815,0.10747663551401869,0.017855115116395138,0.12710280373831775,0.009530877595500527,0.7654205607476635,0.018900699454352042,0.8305161034683032,0.07291327355834061
193.91957104557642,0.1074074074074074,0.017665540766980476,0.12777777777777777,0.009072184232530294,0.7648148148148148,0.019065981742568513,0.8306474712448033,0.07281053377862354
195.7319034852547,0.10917431192660551,0.01762327771770509,0.12660550458715597,0.008988953184525425,0.7642201834862384,0.01926605504587159,0.8307422843473138,0.07247782420963003
197.544235924933,0.10818181818181816,0.017463066102089583,0.12545454545454543,0.008907235428302464,0.7663636363636364,0.019090909090909085,0.830990965512296,0.07248112090029005
199.35656836461126,0.109009009009009,0.015315315315315315,0.12522522522522522,0.008499082100951896,0.7657657657657657,0.016611791814942125,0.8312798857598048,0.07301885079454856
201.16890080428956,0.10892857142857142,0.013716331692622515,0.12410714285714283,0.008423197439336253,0.7669642857142859,0.014643945952550634,0.8314149325131744,0.07333626329566253
202.98123324396784,0.10796460176991149,0.013594948226316125,0.12566371681415928,0.007714865386797655,0.7663716814159293,0.013244804908934295,0.8314681134708934,0.07307959266972107
204.79356568364614,0.10789473684210527,0.013040411181858336,0.12543859649122804,0.007894736842105263,0.7666666666666666,0.014252698955501651,0.8316901277917351,0.07347800434703632
206.6058981233244,0.10695652173913042,0.012927016302016094,0.1252173913043478,0.008867860023639625,0.7678260869565218,0.013499282344573949,0.8317838982454091,0.07324065230115254
208.41823056300268,0.10775862068965518,0.014553399151839768,0.12413793103448274,0.008791412954470317,0.768103448275862,0.015636514782083676,0.8317699930929334,0.07292428803512688
210.23056300268098,0.10769230769230768,0.014403674825942495,0.12307692307692308,0.008716272672808183,0.7692307692307692,0.015289353692306244,0.8321846578141541,0.0738623912688217
212.04289544235925,0.10762711864406779,0.014702840316014808,0.12203389830508474,0.008642405955242008,0.7703389830508475,0.015371489107811062,0.8323758934677828,0.07401452393661141
213.85522788203755,0.10672268907563028,0.014579287036048293,0.12352941176470589,0.007563025210084031,0.7697478991596638,0.01512605042016807,0.8325255431087222,0.07431964097548593
215.66756032171583,0.10666666666666669,0.01433720877840438,0.12250000000000001,0.007499999999999999,0.7708333333333334,0.01502313031443329,0.8327429728950515,0.07409274865118473
217.47989276139413,0.10578512396694215,0.014218719449657236,0.12314049586776862,0.005785123966942148,0.7710743801652893,0.013853764144000203,0.832786871914873,0.07415800943492491
219.2922252010724,0.10655737704918034,0.0146627408360642,0.12295081967213115,0.007331370418032094,0.7704918032786885,0.01466274083606421,0.8326732748227947,0.07433178398649784
221.10455764075067,0.1056910569105691,0.014543531560974243,0.12439024390243905,0.008170630586277147,0.7699186991869919,0.015013158790747475,0.8328914588504551,0.07410512203382262
222.91689008042897,0.10725806451612904,0.013518592430838876,0.125,0.007435116497816845,0.7677419354838709,0.015216098600091283,0.832988011727999,0.07386471954977238
224.72922252010724,0.10640000000000001,0.01341044369139217,0.12560000000000002,0.007200000000000001,0.7679999999999999,0.014310835055998667,0.8332504675681045,0.07364546625194406
226.54155495978554,0.10555555555555558,0.013304011598603342,0.1253968253968254,0.006918887211969322,0.769047619047619,0.014395521545410375,0.8333564626787127,0.07335920765481882
228.35388739946382,0.10472440944881892,0.013199255601763946,0.1251968503937008,0.006540648710959114,0.7700787401574803,0.015268283015484503,0.8334516928872328,0.07321051235104675
230.16621983914212,0.10546875,0.013189017981354792,0.125,0.006051536478449089,0.76953125,0.014925760292611563,0.8333458224575852,0.07317668407825481
231.9785522788204,0.10465116279069767,0.013086777531886922,0.12558139534883722,0.005801019204300686,0.7697674418604651,0.015131179299180715,0.8334296110612751,0.07291579210169657
233.79088471849866,0.10461538461538464,0.01341199674935592,0.12461538461538461,0.005756395979652217,0.7707692307692307,0.015307499032409551,0.8335990496561267,0.07269425415085534
235.60321715817696,0.10381679389312977,0.013309615094780678,0.12519083969465647,0.006106870229007635,0.7709923664122138,0.015267175572519066,0.8337097064147814,0.07310229293734868
237.41554959785523,0.10303030303030303,0.013208784677395983,0.12651515151515152,0.006818181818181814,0.7704545454545454,0.0155441549459721,0.8333820222303846,0.07297415382783166
239.22788203753353,0.10300751879699248,0.013471032230954073,0.1255639097744361,0.006766917293233083,0.7714285714285715,0.01548215058795038,0.8335444543721318,0.0727037984667808
241.0402144772118,0.10298507462686565,0.013679330432704001,0.1253731343283582,0.005584563263841704,0.7716417910447761,0.014623819359899579,0.8338769423083259,0.07243395743184777
242.8525469168901,0.1037037037037037,0.012394963356060376,0.12518518518518518,0.005185185185185182,0.7711111111111112,0.014229164972073003,0.8341362251942497,0.072360705015005
244.66487935656838,0.10367647058823529,0.012499999999999999,0.12426470588235294,0.0051470588235294126,0.7720588235294118,0.014333521095307295,0.8342612309538302,0.07211398252541357
246.47721179624665,0.10364963503649634,0.012975466302650496,0.12408759124087591,0.00461646373747209,0.772262773722628,0.014887648214869436,0.8344240364159491,0.0718680997005238
248.28954423592495,0.10434782608695652,0.013043478260869566,0.12318840579710144,0.004583011101693302,0.772463768115942,0.014565037132059255,0.8344906806297361,0.07166450673703505
250.10187667560322,0.10359712230215827,0.012949640287769787,0.1237410071942446,0.005383679693199913,0.7726618705035971,0.014097782692277279,0.8344574135734313,0.0715424956568831
251.91420911528152,0.10357142857142856,0.011627728997214074,0.12285714285714286,0.005345224838248484,0.7735714285714286,0.013190132366156715,0.834751276156592,0.07130326404777722
253.7265415549598,0.10283687943262412,0.011545262834113265,0.12340425531914892,0.004704432326745246,0.7737588652482268,0.011191300594368419,0.8348755049830714,0.07109760182745772
255.5388739946381,0.10352112676056338,0.010469062498111626,0.12253521126760562,0.004671302521627324,0.7739436619718311,0.010180867813240098,0.8347816263742418,0.0709208851359603
257.3512064343164,0.10419580419580418,0.00909090909090909,0.12167832167832167,0.004638636070427138,0.7741258741258743,0.008873131147167474,0.834973014338393,0.07076895876789531
259.16353887399464,0.1048611111111111,0.008476774733148403,0.12152777777777779,0.004658474953124564,0.773611111111111,0.00833333333333334,0.8350660248277538,0.07092588121799098
260.97587131367294,0.10482758620689654,0.006757213083539801,0.12206896551724138,0.005386379086832178,0.773103448275862,0.008418314217747398,0.8353003193737789,0.07073023982517414
262.78820375335124,0.1047945205479452,0.006883476452822527,0.12260273972602742,0.003688469045982537,0.7726027397260273,0.007376938091965085,0.8354660448633238,0.07079612054761578
264.6005361930295,0.1054421768707483,0.006271798950539377,0.12380952380952381,0.002721088435374153,0.770748299319728,0.005313095017623579,0.835606892539525,0.0705553427809151
266.4128686327078,0.1054054054054054,0.004481925392372163,0.12364864864864863,0.00309633492902421,0.7709459459459459,0.004729729729729745,0.8356665730153043,0.07055248402622506
268.2252010723861,0.10536912751677852,0.0042973988170690244,0.12348993288590604,0.0032879056950109796,0.7711409395973154,0.004697986577181202,0.8357039318404993,0.07037994279621441
270.0375335120644,0.10466666666666669,0.004268749491621901,0.12466666666666668,0.0030550504633039006,0.7706666666666666,0.005333333333333349,0.8357375420842775,0.07014802085028747
271.84986595174263,0.10463576158940398,0.002649006622516559,0.1251655629139073,0.001986754966887419,0.7701986754966889,0.003034818341030356,0.8357351048578501,0.06999046956106997
273.66219839142093,0.10526315789473684,0.0,0.125,0.0,0.769736842105263,1.1102230246251565e-16,0.8354534688514681,0.06976284656575826
275.47453083109923,0.10522875816993463,0.001960784313725487,0.12549019607843137,0.0026143790849673214,0.7692810457516339,0.0029951475130430387,0.8356254462431021,0.06981263580048158
277.2868632707775,0.10454545454545457,0.0019480519480519446,0.12597402597402596,0.0031811555101080176,0.7694805194805193,0.0032467532467532647,0.8357252485269824,0.07000366671801818
279.0991957104558,0.1038709677419355,0.001935483870967743,0.1270967741935484,0.005038870758649461,0.769032258064516,0.004827945015192192,0.8356572960054314,0.07009474526713488
280.9115281501341,0.10384615384615384,0.0025641025641025663,0.12756410256410255,0.005324758886485943,0.7685897435897435,0.006047423802600387,0.8355263748671282,0.07014793011412936
282.7238605898124,0.10382165605095542,0.0040784230811674186,0.12738853503184713,0.0049337367467610395,0.7687898089171974,0.005732484076433119,0.835528175960395,0.07008385578395335
284.5361930294906,0.10569620253164558,0.004943195997409275,0.12658227848101267,0.0049025105648195086,0.7677215189873416,0.007515406384201214,0.8353469468851659,0.07000353335817966
286.3485254691689,0.10628930817610063,0.0059333214667022655,0.12578616352201258,0.004871677165040775,0.767924528301887,0.008176100628930816,0.8353893463476695,0.06979144849180653
288.1608579088472,0.10625,0.005590169943749473,0.12500000000000003,0.004841229182759275,0.76875,0.008385254915624214,0.8352984969998524,0.06982277176232216
289.97319034852546,0.10683229813664596,0.005414781296323822,0.12422360248447203,0.004811159436282504,0.7689440993788821,0.00869565217391306,0.8351611853844751,0.07014838163513758
291.78552278820376,0.10679012345679013,0.005555555555555556,0.12469135802469133,0.004619330107128322,0.7685185185185186,0.0092592592592593,0.835114121454892,0.0701949216604775
293.59785522788206,0.10674846625766872,0.0062564656608500415,0.12515337423312883,0.005622792263749499,0.7680981595092025,0.010555000327659688,0.8351206892557388,0.06998749622445082
295.41018766756036,0.10670731707317074,0.0068172804192066765,0.12560975609756095,0.0055885069450681,0.7676829268292682,0.010365853658536595,0.8353217533951393,0.07010516524459437
297.2225201072386,0.10727272727272727,0.007690046994211833,0.12606060606060604,0.007067820478600363,0.7666666666666668,0.01219673442272614,0.8353582170272817,0.07007632750405426
299.0348525469169,0.10662650602409637,0.007643721409909344,0.12771084337349398,0.007524093973973977,0.7656626506024097,0.012477298299522866,0.835313897479967,0.07085879159674217
300.8471849865952,0.10658682634730539,0.006983175921970416,0.1269461077844311,0.007479039519040001,0.7664670658682634,0.01136147662335946,0.8353041030053925,0.07072229600405114
302.65951742627345,0.10773809523809523,0.0077380952380952375,0.12678571428571428,0.008438956475451087,0.7654761904761903,0.012256702548794051,0.835174883474607,0.07077581845458839
304.47184986595175,0.10769230769230768,0.007390530175619405,0.12603550295857985,0.008389021821750192,0.7662721893491126,0.011304717854759026,0.8352559691278657,0.07084386779861089
306.28418230563005,0.1076470588235294,0.007913896498278651,0.12529411764705883,0.008339674634563426,0.7670588235294117,0.011823383083671639,0.8352119221199337,0.07066650574273053
308.09651474530835,0.1070175438596491,0.007867616401797492,0.12573099415204675,0.008771929824561403,0.7672514619883042,0.011927531025948051,0.8349409154549112,0.07070337171812469
309.9088471849866,0.10755813953488372,0.008324314571672296,0.125,0.008720930232558141,0.7674418604651163,0.011915059030185601,0.835013418530508,0.07054781173156056
311.7211796246649,0.1069364161849711,0.008276197146402516,0.12543352601156071,0.009689626944647523,0.7676300578034683,0.012343443065932169,0.8353595336095679,0.07049986511064835
313.5335120643432,0.1074712643678161,0.008921939480609209,0.12528735632183907,0.009195402298850578,0.7672413793103446,0.013416801758538825,0.8353930661117659,0.07048038671408532
315.34584450402144,0.10742857142857143,0.008778452283278408,0.12457142857142858,0.009142857142857145,0.7680000000000001,0.01308059787686812,0.8351944220136449,0.07029172511682955
317.15817694369974,0.10681818181818181,0.008728574713487055,0.12443181818181819,0.008965757862533808,0.76875,0.012968991148310592,0.8352545195804245,0.07009750705917267
318.97050938337804,0.10677966101694916,0.008167701861469468,0.12429378531073446,0.008752504737191904,0.7689265536723164,0.012493414908189808,0.8352004231660655,0.06992592643308951
320.78284182305634,0.10674157303370786,0.007945020013331994,0.1247191011235955,0.010297922910013128,0.7685393258426967,0.01371523102891429,0.8354798000391467,0.0700597057258786
322.5951742627346,0.10726256983240226,0.0085822857518085,0.12458100558659217,0.010614525139664807,0.7681564245810055,0.015042359796465087,0.8353055079295473,0.0702122354029478
324.4075067024129,0.10722222222222222,0.009312808119022338,0.125,0.011180339887498949,0.7677777777777777,0.015475986974649041,0.8350354603566581,0.0700231413672136
326.2198391420912,0.10662983425414363,0.009261356140464205,0.12430939226519336,0.011118570053866362,0.7690607734806629,0.015390484284181322,0.8349077941383969,0.06985473094356437
328.03217158176943,0.10714285714285714,0.009275792866007765,0.1252747252747253,0.01007159493396888,0.7675824175824175,0.014956766581116717,0.8347070899790042,0.0697731114307172
329.84450402144773,0.10655737704918034,0.009225105473297338,0.1251366120218579,0.009605680782102157,0.7683060109289617,0.014905116608727726,0.8347932504178159,0.0697170978331666
331.65683646112603,0.10706521739130434,0.008780160011632343,0.12554347826086956,0.010719066806150014,0.7673913043478261,0.01590080308513891,0.8347392789193713,0.06958200987119253
333.46916890080433,0.10702702702702704,0.00864864864864865,0.1254054054054054,0.010481469961981252,0.7675675675675675,0.014504224718917531,0.8348685798788757,0.06972229078214447
335.2815013404826,0.1075268817204301,0.00991348866375579,0.1247311827956989,0.010425117972938342,0.7677419354838709,0.015168533311468679,0.8347260720829551,0.06985508721481211
337.0938337801609,0.106951871657754,0.009860475355393463,0.12566844919786097,0.010492736294304052,0.767379679144385,0.015359793172561573,0.8346881399227872,0.06966860408928627
338.9061662198392,0.10691489361702126,0.009648062312349496,0.125531914893617,0.01042336060758799,0.7675531914893616,0.01578810859537853,0.8346224067428093,0.0695465936318582
340.7184986595174,0.10634920634920635,0.009597014363606906,0.12486772486772488,0.010368210551463187,0.7687830687830688,0.015704573629265434,0.8343821201543559,0.06984947816283366
342.5308310991957,0.10684210526315789,0.009429722561667853,0.12421052631578947,0.010313641022244958,0.7689473684210527,0.015515161024193326,0.8343100535727194,0.07001458899108656
344.343163538874,0.10732984293193719,0.011044514717135598,0.12356020942408374,0.010259642901709642,0.7691099476439792,0.016630764580385957,0.834377979181172,0.07030971592731325
346.1554959785523,0.1078125,0.01068660652535583,0.1234375,0.010429679372135828,0.76875,0.017147997534535775,0.8343255181579267,0.07016612217537678
347.96782841823057,0.10984455958549222,0.01199568590962718,0.12279792746113989,0.010375639582642891,0.767357512953368,0.01860240732747795,0.8341579613559518,0.07016325022186612
349.78016085790887,0.1097938144329897,0.011989384896508255,0.12268041237113403,0.009725753744388247,0.7675257731958762,0.01821711035780648,0.8341002237549662,0.07024737539224786
351.59249329758717,0.10974358974358975,0.012178812396961966,0.12307692307692308,0.011235334512926482,0.7671794871794871,0.019215378456610466,0.8340942388623338,0.07015230957405541
353.4048257372654,0.10918367346938776,0.012116675599018287,0.12295918367346936,0.010811030663478109,0.7678571428571429,0.018711347776420688,0.8340911299143394,0.0702744905744031
355.2171581769437,0.1101522842639594,0.012023065261245696,0.12284263959390862,0.010353339113893979,0.767005076142132,0.01822469347311293,0.8339701833100378,0.07029436494029052
357.029490616622,0.10959595959595961,0.01196234270942122,0.12323232323232322,0.00963574950926208,0.7671717171717172,0.01741509055511786,0.8339379825947042,0.07030181940666198
358.8418230563003,0.10904522613065329,0.011902230434499509,0.12311557788944724,0.010836109875802923,0.7678391959798995,0.01809045226130655,0.8338220010979421,0.07025694113323919
360.65415549597856,0.11000000000000001,0.012845232578665135,0.12399999999999997,0.01067707825203131,0.766,0.018000000000000016,0.8340647989630121,0.07040644799078134
362.46648793565686,0.10945273631840795,0.012781325948920529,0.1233830845771144,0.010623958459732644,0.7671641791044777,0.017910447761194007,0.8341336797375505,0.07028571444886537
364.27882037533516,0.10940594059405942,0.012994460146937318,0.1227722772277228,0.010571364605971594,0.7678217821782178,0.017773587199026,0.8338952916681144,0.07035946984914218
366.0911528150134,0.10985221674876847,0.013042563837314015,0.12315270935960591,0.01056532541356021,0.7669950738916256,0.01843839140119499,0.8339293543720003,0.07038444442029901
367.9034852546917,0.10980392156862746,0.01243978190240149,0.12303921568627452,0.010615886190052801,0.767156862745098,0.0174347247488027,0.8340036959876571,0.07021839680967859
369.71581769437,0.10975609756097562,0.012195121951219516,0.12243902439024393,0.010564101379369617,0.7678048780487804,0.017342818375249945,0.8340983780287893,0.07010365326028278
371.5281501340483,0.10970873786407764,0.013240953103869763,0.12184466019417473,0.010512819333838694,0.7684466019417477,0.01790860849096768,0.8340641759050789,0.0700147217579577
373.34048257372655,0.11014492753623188,0.013282828101321278,0.121256038647343,0.01046203276700856,0.768599033816425,0.018641334668188157,0.8339684813996133,0.06999624165671489
375.15281501340485,0.11057692307692309,0.012719958226272072,0.12115384615384617,0.01026642139618395,0.7682692307692308,0.018470550684902443,0.8340094397140063,0.06990210765322041
376.96514745308315,0.1105263157894737,0.011999938951181293,0.12057416267942582,0.01021729976270939,0.7688995215311004,0.017780769546470825,0.8340251044694235,0.06973853757972684
378.7774798927614,0.11095238095238096,0.013136299261079733,0.12047619047619047,0.009535706854524182,0.7685714285714285,0.017969487870584,0.8341019447200203,0.0697214572309953
380.5898123324397,0.11090047393364928,0.013270142180094788,0.12037914691943126,0.009042077738549247,0.7687203791469195,0.017580319422740694,0.8340282391703393,0.0697538859669441
382.402144772118,0.11226415094339623,0.012621781283263819,0.12075471698113208,0.00924335751993652,0.7669811320754717,0.016367312804620265,0.8341366827546148,0.0695903396104309
384.2144772117963,0.11173708920187793,0.01256252409414052,0.12018779342723003,0.009199961475241984,0.768075117370892,0.016290470960467127,0.833997575944813,0.06948397261681127
386.02680965147454,0.11168224299065418,0.012958340769964527,0.11962616822429908,0.009156971001058606,0.7686915887850468,0.016221079399728756,0.8338362937270768,0.0693896151883832
387.83914209115284,0.11209302325581397,0.012208748603169015,0.11906976744186046,0.00911438043826299,0.7688372093023255,0.015572715388635531,0.8340045367588441,0.06946525746249091
389.65147453083114,0.11296296296296296,0.012108052620946318,0.11944444444444444,0.009212846639876112,0.7675925925925926,0.016010755986843112,0.8339491731765168,0.06931069358135858
391.4638069705094,0.11244239631336406,0.012052255143430437,0.11981566820276499,0.009666440996959923,0.767741935483871,0.016253633261334978,0.8338623465952214,0.06951945058035798
393.2761394101877,0.11238532110091744,0.012520499141244203,0.11926605504587158,0.009622099524496804,0.768348623853211,0.01618557684805261,0.8336684654766431,0.06987856509218154
395.088471849866,0.11278538812785388,0.012089682461071895,0.1191780821917808,0.009888770697583432,0.7680365296803653,0.015922918515217085,0.8335845218024194,0.06990440921958792
396.9008042895443,0.11272727272727275,0.012331509060227754,0.11863636363636361,0.00984382173986714,0.7686363636363637,0.016319384610014764,0.8336507794815482,0.06984018100482761
398.7131367292225,0.11221719457013575,0.012275710376697316,0.11855203619909502,0.010669525902761622,0.7692307692307693,0.016809208706793418,0.8335687501171168,0.06984499638578864
400.5254691689008,0.11216216216216217,0.012652767482151474,0.11801801801801803,0.010621464975271703,0.7698198198198198,0.01726465576282595,0.8335739849576485,0.06984344078726427
402.3378016085791,0.11255605381165919,0.01321919549146518,0.11748878923766819,0.010573835087490222,0.7699551569506727,0.018054549003764492,0.8336224770737406,0.06983044712735748
404.15013404825737,0.1125,0.012752550765255092,0.11785714285714285,0.010788433904995157,0.7696428571428572,0.01754185955748975,0.8336514116066022,0.06980320326265867
405.96246648793567,0.11200000000000002,0.012695872761853952,0.11777777777777779,0.010375660026603334,0.7702222222222223,0.01687133590764648,0.8336472762289195,0.06972105278601685
407.774798927614,0.11194690265486726,0.012044829724616108,0.11769911504424779,0.010692961038579266,0.7703539823008849,0.016609136618693333,0.8336336799392422,0.06969473247375492
409.5871313672923,0.11189427312775328,0.01217645371020727,0.1171806167400881,0.010645855483343236,0.7709251101321585,0.01694747494420382,0.8335774419245091,0.06958492425430741
411.3994638069705,0.11228070175438595,0.011963317278057769,0.1175438596491228,0.01106098264291096,0.7701754385964913,0.01767494884176308,0.8335975303466807,0.06948125992983778
413.2117962466488,0.11179039301310043,0.011911075717891576,0.11790393013100435,0.010873274758068764,0.7703056768558951,0.018131475538887915,0.8335076616224351,0.06983770869505365
415.0241286863271,0.11217391304347823,0.012266726938839899,0.1173913043478261,0.010825999650424986,0.7704347826086958,0.019031364024555904,0.8335707154153352,0.06970935730303833
416.83646112600536,0.11212121212121214,0.012159802515314405,0.11731601731601733,0.010506200086157222,0.7705627705627707,0.01846816364303163,0.8335182784252853,0.06957932255243902
418.64879356568366,0.1120689655172414,0.011565868849136846,0.11810344827586208,0.010236501799170617,0.7698275862068964,0.018103448275862067,0.8335997962467744,0.069429229424839
420.46112600536196,0.11244635193133046,0.011955698092003536,0.11759656652360517,0.010192568315054003,0.7699570815450645,0.018127649855744967,0.8335684315857461,0.06991891121322934
422.27345844504026,0.11196581196581197,0.011904605365114635,0.1170940170940171,0.01014901033080164,0.770940170940171,0.01805018126661787,0.8334589939176871,0.06983092257057258
424.0857908847185,0.1119148936170213,0.011426146027317067,0.11744680851063827,0.009925024501864341,0.7706382978723404,0.016855576442841122,0.8334200065490469,0.06968515502217613
425.8981233243968,0.11186440677966103,0.011242795899509831,0.11779661016949153,0.00962526838271233,0.7703389830508474,0.015831814993448663,0.8334637387539198,0.0699287387563995
427.7104557640751,0.11265822784810127,0.011329722854090764,0.11772151898734177,0.009137724821817605,0.769620253164557,0.01581012151493267,0.8335489165994321,0.06980314679932341
429.52278820375335,0.1134453781512605,0.01260504201680672,0.11722689075630252,0.009099331020045261,0.7693277310924369,0.016429592265560632,0.8334863059318598,0.06981075928254683
431.33512064343165,0.11297071129707112,0.012552301255230122,0.11715481171548114,0.008368200836820085,0.7698744769874477,0.01620495123936158,0.8334255137857148,0.06970132383723739
433.14745308310995,0.11333333333333333,0.011755613316388235,0.11708333333333336,0.008003905296791063,0.7695833333333333,0.014912941806811058,0.8333883217840267,0.06964492413196646
434.95978552278825,0.11410788381742738,0.012061777471990567,0.11701244813278008,0.00804594167206029,0.7688796680497925,0.014966546719395374,0.8333618530300566,0.0695212146596656
436.7721179624665,0.11363636363636365,0.012011935416321184,0.11776859504132234,0.008716951698235116,0.768595041322314,0.014551088315420681,0.8332709820451223,0.06964813973606959
438.5844504021448,0.11399176954732512,0.012352535818768426,0.11728395061728396,0.008681079469024276,0.7687242798353908,0.014814814814814824,0.8332165989005087,0.06959770728281796
440.3967828418231,0.11352459016393442,0.012301910671970192,0.11721311475409837,0.008031113910764522,0.7692622950819673,0.014668467350961716,0.8331819016869189,0.06949959760991266
442.20911528150134,0.11346938775510204,0.012487394727166005,0.11755102040816326,0.007701209087393148,0.7689795918367347,0.014279882191457849,0.8331705456041872,0.0693711528972551
444.02144772117964,0.11422764227642276,0.011983254449580224,0.11707317073170734,0.007669903359395614,0.76869918699187,0.014017024105338774,0.8331172276085417,0.0693394079348846
445.83378016085794,0.11457489878542511,0.011314322763143416,0.11700404858299596,0.00838555270332307,0.7684210526315789,0.014233518891697947,0.8330912400025883,0.06923335841270814
447.64611260053624,0.11532258064516128,0.012519495722790342,0.11653225806451613,0.008351739990809667,0.7681451612903225,0.014788000662009864,0.8329842968478314,0.06918891192745923
449.4584450402145,0.11526104417670684,0.011920339019803878,0.11606425702811245,0.008318198866348589,0.7686746987951807,0.014390741258770212,0.8329071960367733,0.06924255779121784
451.2707774798928,0.11480000000000001,0.011872657663724664,0.11600000000000002,0.007797435475847172,0.7692,0.014316424134538638,0.8328731194138296,0.06920719497323669
453.0831099195711,0.11560000000000001,0.01179152237838694,0.11560000000000001,0.008475848040166838,0.7688,0.015676734353812356,0.8330027048082241,0.06969666009445606
454.89544235924933,0.11560000000000001,0.01179152237838694,0.11480000000000001,0.008009993757800317,0.7696000000000001,0.015409088227406593,0.8329416001505896,0.0696305654226592
456.70777479892763,0.11560000000000001,0.01179152237838694,0.11440000000000002,0.00915641851380768,0.77,0.017088007490635077,0.8330640446800217,0.06976086073534143
458.52010723860593,0.11560000000000001,0.01179152237838694,0.1136,0.009830564581955607,0.7708,0.018247191564731285,0.8328968257524643,0.06975742032826812
460.33243967828423,0.11640000000000002,0.012451505933018706,0.11400000000000002,0.008809086218218097,0.7696,0.017816845961056087,0.8331071281505535,0.06954945310897678
462.1447721179625,0.11680000000000001,0.0126237870704476,0.11320000000000001,0.0084,0.7700000000000001,0.018611824198610964,0.8330207498535973,0.06961529634143024
463.9571045576408,0.11680000000000001,0.013481839637082176,0.11400000000000002,0.007848566748139435,0.7692000000000001,0.018508376482014855,0.8328989313422479,0.06958509992800126
465.7694369973191,0.11720000000000001,0.013392535234226566,0.11320000000000001,0.008207313811473278,0.7696,0.018693314312876692,0.8328889579769424,0.0691637899805873
467.5817694369973,0.11680000000000001,0.014288456879593403,0.11200000000000002,0.007155417527999328,0.7712000000000001,0.018225257199831243,0.8329011648910946,0.06880055804507697
469.3941018766756,0.11720000000000001,0.013029197979921865,0.1116,0.007255342858886823,0.7712000000000001,0.016666133324799742,0.8328383161281379,0.06879935519290598
471.2064343163539,0.11680000000000001,0.013600000000000001,0.11120000000000001,0.007547184905645285,0.772,0.01678094157072244,0.8329009990782312,0.06925991569538796
473.0187667560322,0.11680000000000001,0.013362634470792053,0.11120000000000001,0.007332121111929346,0.7720000000000001,0.017527121840165333,0.8328707543130005,0.06928893011134442
474.83109919571046,0.11640000000000002,0.013078226179417455,0.10999999999999999,0.007848566748139435,0.7736,0.017083325203250115,0.8328531075259846,0.0690476684586744
476.64343163538877,0.11640000000000002,0.013078226179417455,0.10799999999999998,0.008579044235810887,0.7756000000000001,0.017012936254509406,0.8327806559439217,0.06914788730983377
478.45576407506707,0.11680000000000001,0.012496399481450648,0.10679999999999998,0.008009993757800312,0.7764,0.015640971836813736,0.8326558634612429,0.06901599761404734
480.2680965147453,0.11680000000000001,0.012106196760337246,0.10639999999999998,0.008039900496896712,0.7768,0.015263027222671144,0.8325890524891252,0.06896176197933844
482.0804289544236,0.11680000000000001,0.011838918869558995,0.10559999999999999,0.008039900496896712,0.7776000000000001,0.014772948250095522,0.8325458264027145,0.06917646581103994
483.8927613941019,0.11720000000000001,0.013029197979921865,0.1044,0.007683749084919418,0.7784,0.01561537703675452,0.8325568997763831,0.06900002897661314
485.7050938337802,0.11800000000000002,0.013053735097664578,0.1032,0.006881860213634102,0.7788,0.015600000000000015,0.8328519959377017,0.06884612534902011
487.51742627345845,0.11680000000000001,0.013120975573485382,0.1028,0.007386474125047756,0.7804,0.015226293048539438,0.8326866393182074,0.06887058400215948
489.32975871313675,0.11640000000000002,0.012705904139414874,0.1024,0.006740919818541088,0.7812000000000002,0.014091131963046843,0.8328152507593181,0.06881764984289664
491.14209115281506,0.11720000000000001,0.012006664815842909,0.10200000000000001,0.007429670248402686,0.7808,0.012367699866992255,0.8329757714638453,0.06882619109807482
492.9544235924933,0.11640000000000002,0.01179152237838694,0.1016,0.007418894796396564,0.7819999999999999,0.012425779653607265,0.8329568663505832,0.06885177228859615
494.7667560321716,0.11640000000000002,0.011516944039110376,0.1016,0.007418894796396564,0.782,0.012296340919151529,0.8330471085601637,0.06916941356408628
496.5790884718499,0.11560000000000001,0.011377170122662315,0.10200000000000001,0.00824621125123532,0.7824,0.01202663710269834,0.8332171529644944,0.06917769671183797
498.3914209115282,0.11600000000000002,0.011454256850621085,0.1016,0.007631513611335567,0.7824,0.010910545357588695,0.8332387044388222,0.0691480369423428
500.20375335120644,0.11560000000000001,0.011655041827466775,0.1016,0.007631513611335567,0.7828,0.011320777358467933,0.8331676738249228,0.06901211034122516
502.01608579088474,0.11560000000000001,0.011235657524150513,0.1016,0.007631513611335567,0.7828000000000002,0.010127191120937738,0.8330415218215819,0.06887061762957676
503.82841823056305,0.11520000000000001,0.010703270528207725,0.1012,0.006705221845696085,0.7836000000000001,0.009372299611087993,0.833057739398761,0.06904970810695682
505.6407506702413,0.11480000000000001,0.01200666481584291,0.1016,0.005986651818838306,0.7836000000000001,0.011092339699089647,0.8332190529416286,0.06868034018546358
507.4530831099196,0.11480000000000001,0.0111785508899857,0.1012,0.006462197768561404,0.784,0.010733126291999,0.8335838017645946,0.06859680507463584
509.2654155495979,0.11440000000000002,0.01076289923765897,0.1028,0.006462197768561404,0.7828000000000002,0.00980612053770502,0.8336711177901333,0.06833335599285792
511.0777479892762,0.11400000000000002,0.011764352935882197,0.1032,0.00664529909033446,0.7828000000000002,0.009130169768410669,0.8338632963393143,0.06825788414775628
512.8900804289544,0.11440000000000002,0.010910545357588687,0.1048,0.005878775382679626,0.7808,0.009431860898041286,0.8339296329647073,0.06852904761164706
514.7024128686328,0.11440000000000002,0.010307278981380102,0.10600000000000001,0.005999999999999999,0.7796000000000001,0.008475848040166843,0.83408496176488,0.06854332193917168
516.514745308311,0.11440000000000002,0.011056219968868205,0.10640000000000001,0.006499230723708767,0.7792000000000001,0.009086253353280447,0.8343315206784527,0.06847317300115456
518.3270777479893,0.1136,0.009991996797437437,0.1076,0.007255342858886822,0.7787999999999999,0.008772684879784531,0.8344477055774473,0.06843591923003575
520.1394101876676,0.1136,0.009991996797437437,0.1076,0.005782732917920383,0.7788,0.008400000000000006,0.8343860591741622,0.06850002451028649
521.9517426273459,0.11440000000000002,0.011620671237067164,0.1068,0.005381449618829484,0.7788,0.009303762679690413,0.8345791207594477,0.06845417839512818
523.7640750670241,0.11520000000000001,0.011565465835840769,0.1072,0.006144916598294884,0.7776,0.009499473669630342,0.8347646726197304,0.06831029801677135
525.5764075067025,0.11560000000000001,0.01205985074534507,0.1076,0.007031358332498776,0.7767999999999999,0.009927738916792694,0.8348447888715549,0.06813772104955892
527.3887399463807,0.11640000000000002,0.012955307792561321,0.1076,0.0070313583324987765,0.776,0.01200000000000001,0.8350015192387282,0.06814893485070932
529.201072386059,0.11720000000000001,0.013862178760930769,0.1076,0.007683749084919417,0.7752,0.01262378707044761,0.8351961225618367,0.06793715384066759
531.0134048257373,0.11720000000000001,0.013392535234226571,0.1076,0.007683749084919417,0.7752,0.013481839637082186,0.8355249094200493,0.0682699279768066
532.8257372654156,0.11640000000000002,0.012705904139414874,0.1076,0.007683749084919417,0.776,0.012649110640673528,0.8355326907049813,0.06806338792673784
534.6380697050938,0.11720000000000001,0.011600000000000003,0.10800000000000001,0.0071554175279993255,0.7748,0.01200666481584292,0.835682167661707,0.06806231661005581
536.4504021447722,0.11680000000000001,0.012367699866992248,0.1076,0.0070313583324987765,0.7756000000000001,0.011791522378386949,0.8358055576759211,0.06828662758022351
538.2627345844504,0.11760000000000001,0.011757550765359255,0.1068,0.008009993757800314,0.7756,0.011516944039110385,0.835848657453728,0.06838029148093444
540.0750670241288,0.11840000000000002,0.010307278981380102,0.1076,0.007889233169326408,0.7739999999999999,0.011627553482998916,0.8358386627391081,0.0680685133311679
541.887399463807,0.11880000000000002,0.010740577265678043,0.10800000000000001,0.007375635565834309,0.7732,0.011178550889985706,0.8359441244389492,0.06795925099309547
543.6997319034853,0.11920000000000001,0.010087616170334796,0.10880000000000001,0.0063999999999999994,0.772,0.010119288512538823,0.8360625939912014,0.06844499308824847
545.5120643431636,0.11920000000000001,0.010087616170334796,0.10880000000000001,0.0063999999999999994,0.772,0.010119288512538823,0.8360606278356351,0.0685660298384691
547.3243967828419,0.11880000000000002,0.010740577265678043,0.10800000000000001,0.006449806198638841,0.7732,0.01074057726567805,0.83610793492699,0.068620521090964
549.1367292225201,0.11960000000000001,0.009871170143402455,0.10800000000000001,0.006928203230275509,0.7724,0.009541488353501259,0.8363317537423571,0.06819745213192271
550.9490616621985,0.11880000000000002,0.009130169768410664,0.10840000000000001,0.007683749084919419,0.7728,0.008908422980528043,0.8364400915333727,0.06843396400582197
552.7613941018767,0.11920000000000001,0.00908625335328044,0.10800000000000001,0.00819756061276768,0.7728,0.009260669522232189,0.8366377511966165,0.06854037118479232
554.573726541555,0.11960000000000001,0.009372299611087988,0.10840000000000001,0.008284926070883191,0.772,0.010881176406988364,0.8364922449968635,0.06861738842165191
556.3860589812333,0.11960000000000001,0.009372299611087988,0.10800000000000001,0.009121403400793105,0.7724,0.011655041827466782,0.8364488906318556,0.06857618426661094
558.1983914209115,0.12000000000000002,0.009465727652959388,0.1072,0.009431860898041279,0.7728,0.010998181667894026,0.8362848127960355,0.06859997656659433
560.0107238605898,0.11920000000000001,0.008908422980528038,0.10719999999999999,0.009086253353280437,0.7736,0.009830564581955614,0.8362799959732874,0.06838871742083537
561.8230563002681,0.12000000000000002,0.008390470785361214,0.10759999999999999,0.0092,0.7724,0.01080000000000001,0.8364844155174411,0.06819458078621529
563.6353887399464,0.11960000000000001,0.008284926070883195,0.10799999999999998,0.009121403400793105,0.7724,0.010346013725102058,0.8365190117632789,0.06796765224627066
565.4477211796248,0.11880000000000002,0.008588364221433558,0.10719999999999999,0.009600000000000001,0.7739999999999999,0.010770329614269018,0.836383133112002,0.0681303533567308
567.260053619303,0.11920000000000001,0.00943186089804128,0.10640000000000001,0.009329523031752484,0.7744000000000001,0.010150862032359625,0.8364861004667743,0.0680693019538752
569.0723860589812,0.11920000000000001,0.00943186089804128,0.10600000000000001,0.009507891459203773,0.7748,0.011600000000000008,0.8364889484668258,0.0679588958629462
570.8847184986596,0.1204,0.010650821564555477,0.10600000000000001,0.009507891459203773,0.7736,0.011892854997854816,0.8362607471574787,0.06815845926781172
572.6970509383378,0.1204,0.010650821564555477,0.1048,0.010244998779892562,0.7747999999999999,0.013029197979921876,0.8361913190157895,0.06826138347734194
574.5093833780161,0.1212,0.010283968105745951,0.1048,0.010244998779892562,0.774,0.012553883861180185,0.8361567508100688,0.06815572031703557
576.3217158176944,0.1212,0.010283968105745951,0.1048,0.010244998779892562,0.774,0.013053735097664587,0.8359883857614342,0.06811496908186489
578.1340482573727,0.12,0.010733126291998988,0.1044,0.009871170143402455,0.7756000000000001,0.01295530779256133,0.8358514065164758,0.06814831805212704
579.9463806970509,0.1204,0.010650821564555475,0.1044,0.008845337754998394,0.7752000000000001,0.012749901960407392,0.8357109344250283,0.0681938596530236
581.7587131367293,0.1204,0.010650821564555475,0.10400000000000001,0.0092951600308978,0.7756000000000001,0.013200000000000012,0.8356067820732728,0.0682008424355775
583.5710455764075,0.12079999999999999,0.010998181667894014,0.1032,0.010703270528207723,0.776,0.01419859147943909,0.8355005353903333,0.06837414715995255
585.3833780160858,0.12080000000000002,0.010400000000000001,0.1028,0.010740577265678043,0.7764000000000001,0.014249210504445515,0.8352964942893581,0.06844587819677049
587.1957104557641,0.12000000000000002,0.009797958971132713,0.1028,0.011320777358467924,0.7772,0.014316424134538638,0.8351353002093077,0.06842485522757695
589.0080428954424,0.12120000000000002,0.010127191120937731,0.1028,0.011320777358467924,0.7759999999999999,0.013740451229854147,0.8350293545819465,0.06863411425922547
590.8203753351207,0.12120000000000002,0.010127191120937731,0.1024,0.011056219968868202,0.7763999999999999,0.013792751719653348,0.8349109829685897,0.06867106237987572
592.632707774799,0.12120000000000002,0.010127191120937731,0.1028,0.010438390680559911,0.776,0.013505554412907317,0.8349686419444314,0.06892410056697383
594.4450402144772,0.12080000000000002,0.010087616170334794,0.1036,0.010190191362285599,0.7756,0.013792751719653346,0.8348019971844008,0.06909471840633773
596.2573726541556,0.12040000000000002,0.00847584804016684,0.1036,0.010650821564555478,0.7759999999999999,0.012899612397277691,0.8346212419304095,0.06955459727543793
598.0697050938338,0.11960000000000001,0.008284926070883195,0.10400000000000001,0.01043072384832424,0.7764,0.012451505933018716,0.8345853555864929,0.06908820820071755
599.8820375335121,0.12000000000000002,0.008390470785361214,0.10400000000000001,0.009295160030897802,0.776,0.011454256850621092,0.8347877353514809,0.06948550179577455
601.6943699731904,0.12000000000000002,0.008390470785361214,0.1044,0.008845337754998394,0.7756000000000001,0.011655041827466784,0.834637093712756,0.069269417998165
603.5067024128687,0.11920000000000001,0.007756287771866127,0.1048,0.00908625335328044,0.776,0.012393546707863743,0.8345789525718603,0.06878836785448161
605.3190348525469,0.12040000000000002,0.007031358332498779,0.1052,0.009303762679690407,0.7744000000000001,0.012158947322856542,0.8343986107246086,0.06868525803906271
607.1313672922253,0.12040000000000002,0.007031358332498779,0.1048,0.009260669522232182,0.7748000000000002,0.012270289320142383,0.8343417708929597,0.06866260215586392
608.9436997319035,0.12000000000000002,0.007797435475847172,0.1044,0.010346013725102049,0.7756000000000001,0.013078226179417464,0.8342085320191032,0.06858710101499889
610.7560321715818,0.12040000000000002,0.007031358332498779,0.10400000000000001,0.009797958971132713,0.7756000000000001,0.011516944039110385,0.8339634491000772,0.06869247953637964
612.5683646112601,0.12000000000000002,0.006693280212272604,0.1044,0.0092,0.7756,0.010346013725102058,0.8337980335133881,0.06866967821619697
614.3806970509384,0.11920000000000001,0.005878775382679628,0.10400000000000001,0.0092951600308978,0.7768,0.01040000000000001,0.8337268329747205,0.06877711196326793
616.1930294906167,0.11920000000000001,0.005878775382679628,0.1044,0.00902441133814278,0.7764,0.01003194896318757,0.8335806190784443,0.06825366874774431
618.005361930295,0.11840000000000002,0.0057131427428342785,0.1048,0.007756287771866129,0.7768,0.010244998779892565,0.8336162369779178,0.06830495536489577
619.8176943699732,0.11920000000000001,0.005878775382679626,0.1044,0.00768374908491942,0.7764,0.01080000000000001,0.8333632420179882,0.06831008324258417
621.6300268096516,0.12120000000000002,0.004749736834815166,0.10400000000000001,0.0077974354758471726,0.7748,0.010127191120937738,0.8334352317061977,0.0680223646255887
623.4423592493298,0.12200000000000003,0.00409878030638384,0.10400000000000001,0.0077974354758471726,0.7739999999999999,0.009507891459203778,0.8332824277724274,0.06802919070300849
625.254691689008,0.12280000000000002,0.004019950248448358,0.1036,0.007255342858886823,0.7736,0.009156418513807685,0.8333067182193433,0.06801214937444275
627.0670241286864,0.12280000000000002,0.004019950248448358,0.1032,0.007332121111929345,0.774,0.0089888820216977,0.8332023307535475,0.06797280190443931
628.8793565683646,0.12280000000000002,0.004019950248448358,0.10400000000000001,0.00593295878967653,0.7731999999999999,0.008207313811473283,0.8332464641352573,0.06810286072610801
630.6916890080429,0.12280000000000002,0.004019950248448358,0.1048,0.004995998398718718,0.7724,0.007031358332498784,0.8331131871626122,0.06822734023938107
632.5040214477212,0.12200000000000003,0.004816637831516917,0.1052,0.005381449618829484,0.7728,0.007756287771866134,0.8330508167800496,0.06783780980442967
634.3163538873995,0.12240000000000002,0.004454211490264017,0.1052,0.005670978751503131,0.7724000000000001,0.0068000000000000066,0.8328874848426568,0.06789240265094561
636.1286863270777,0.12280000000000002,0.0036000000000000008,0.1056,0.005122499389946279,0.7716000000000001,0.006053098380168628,0.832936788778774,0.06779900293757593
637.9410187667561,0.12280000000000002,0.0036000000000000008,0.1068,0.005670978751503129,0.7704,0.007200000000000006,0.832975267447042,0.06769369211585714
639.7533512064343,0.12360000000000002,0.004543126676640223,0.1072,0.004995998398718719,0.7692000000000001,0.007386474125047761,0.8329937079888248,0.06769221680454926
641.5656836461127,0.12400000000000003,0.004381780460041333,0.1072,0.004995998398718719,0.7688,0.007332121111929352,0.8328565895818748,0.06750134749041406
643.3780160857909,0.12400000000000003,0.0040000000000000036,0.1068,0.004749736834815168,0.7692,0.006209669878504015,0.8325347900705958,0.06722279602318777
645.1903485254692,0.12440000000000002,0.004543126676640223,0.1072,0.003919183588453086,0.7684000000000001,0.004882622246293486,0.8324019915309101,0.06740735219631191
647.0026809651475,0.12400000000000003,0.0047328638264796975,0.1072,0.003919183588453086,0.7688,0.005306599664568645,0.8323859072120442,0.06693306528667033
648.8150134048258,0.12320000000000002,0.0056000000000000025,0.10800000000000001,0.0035777087639996667,0.7688,0.005878775382679634,0.8323308143487906,0.06700372440581065
650.627345844504,0.12360000000000002,0.00549909083394701,0.10800000000000001,0.0035777087639996667,0.7684,0.0057827329179203895,0.8322341900821266,0.06714965829620935
652.4396782841824,0.12280000000000002,0.004749736834815169,0.1076,0.003773592452822645,0.7696000000000001,0.005713142742834285,0.8320613995395068,0.06706376010244422
654.2520107238606,0.12320000000000002,0.004664761515876243,0.1076,0.003773592452822645,0.7692,0.0062096698785040145,0.8319811272849369,0.06703756613998052
656.0643431635389,0.12360000000000002,0.004543126676640221,0.1072,0.0029933259094191557,0.7692,0.005075431016179814,0.8320524756173964,0.06710157669244843
657.8766756032172,0.12360000000000002,0.004176122603564222,0.1076,0.0028000000000000026,0.7687999999999999,0.005600000000000006,0.8318755226385113,0.06717479611394457
659.6890080428955,0.12400000000000003,0.004381780460041331,0.10800000000000001,0.0030983866769659363,0.768,0.0053665631459995,0.8319539681108152,0.06721927857058566
661.5013404825737,0.12320000000000002,0.004664761515876243,0.10840000000000001,0.003322649545167233,0.7684,0.005499090833947013,0.8319034430617357,0.06713275863488309
663.3136729222521,0.12280000000000002,0.004400000000000002,0.10840000000000001,0.003322649545167233,0.7687999999999999,0.005306599664568645,0.831746525073825,0.06714691042550015
665.1260053619303,0.12320000000000002,0.004995998398718721,0.1092,0.004400000000000004,0.7676000000000001,0.006311893535223805,0.8316523878247164,0.06694446217108521
666.9383378016087,0.12320000000000002,0.004995998398718721,0.10840000000000001,0.004176122603564224,0.7684,0.006311893535223805,0.8315449076643289,0.06707209931635223
668.7506702412869,0.12280000000000002,0.00507543101617981,0.1092,0.0040199502484483595,0.768,0.0053665631459995,0.8314138700086169,0.0670583444645019
670.5630026809652,0.12320000000000002,0.004995998398718721,0.10880000000000001,0.003919183588453088,0.768,0.0047328638264796975,0.8313722654029274,0.06708051112485514
672.3753351206435,0.12280000000000002,0.00507543101617981,0.10840000000000001,0.004176122603564224,0.7687999999999999,0.004995998398718724,0.8315294967012006,0.06723690729535227
674.1876675603218,0.12320000000000002,0.005306599664568643,0.1072,0.004308131845707605,0.7696000000000001,0.006248199740725329,0.8313726042432931,0.06718694849172079
676.0,0.12280000000000002,0.005946427498927403,0.1072,0.004308131845707605,0.7700000000000001,0.00742967024840269,0.8311889791563447,0.06725522882658223
677.8123324396784,0.12320000000000002,0.005878775382679628,0.1068,0.004749736834815168,0.7699999999999999,0.0067527772064536595,0.8311463007374176,0.06703196855942853
679.6246648793566,0.12400000000000003,0.00505964425626941,0.1068,0.004749736834815168,0.7692,0.005670978751503135,0.8310955034831036,0.06708204212573272
681.4369973190348,0.12520000000000003,0.005381449618829487,0.10640000000000001,0.0048000000000000004,0.7684000000000001,0.005499090833947013,0.8310733656051343,0.06711425924145613
683.2493297587132,0.12440000000000002,0.005782732917920388,0.1068,0.004019950248448354,0.7688,0.006400000000000006,0.8310200715115469,0.06702512771773698
685.0616621983914,0.12520000000000003,0.005075431016179813,0.10640000000000001,0.005425863986500213,0.7684,0.007683749084919425,0.8311061441733278,0.06755886779936239
686.8739946380697,0.12520000000000003,0.005075431016179813,0.1072,0.004308131845707603,0.7676000000000001,0.0068000000000000066,0.8310386975729983,0.066967896290445
688.686327077748,0.12560000000000002,0.00542586398650022,0.1068,0.004019950248448354,0.7676000000000001,0.006053098380168628,0.830963217871686,0.06689624522586872
690.4986595174263,0.1264,0.006499230723708773,0.10600000000000001,0.004098780306383839,0.7676000000000001,0.0057827329179203895,0.8311605264008304,0.06669239866197041
692.3109919571046,0.12720000000000004,0.007110555533852475,0.10640000000000001,0.004079215610874227,0.7664000000000001,0.0062481997407253295,0.8312255980280987,0.06727438949824188
694.1233243967829,0.12760000000000002,0.006560487786742695,0.10640000000000001,0.004079215610874227,0.766,0.005440588203494181,0.8312016062581489,0.06751990944813607
695.9356568364611,0.12720000000000004,0.006881860213634107,0.10640000000000001,0.004079215610874227,0.7664000000000001,0.0062481997407253295,0.8310283785046533,0.06740533773896273
697.7479892761395,0.12680000000000002,0.00646219776856141,0.1068,0.004749736834815167,0.7664000000000001,0.0062481997407253295,0.8307884089716528,0.06712443989598589
699.5603217158177,0.12680000000000002,0.005946427498927407,0.1072,0.004308131845707605,0.766,0.005440588203494181,0.8307007480715839,0.06755712484746823
701.372654155496,0.12600000000000003,0.0065115282384398876,0.1076,0.004176122603564221,0.7664000000000002,0.006740919818541093,0.8306729324281589,0.06762087082108953
703.1849865951743,0.12720000000000004,0.006645299090334466,0.1072,0.004664761515876243,0.7656000000000001,0.006499230723708773,0.8305478501447447,0.0676526308025444
704.9973190348526,0.12760000000000002,0.0057827329179203895,0.1072,0.004664761515876243,0.7652,0.0067052218456960895,0.830281822557757,0.06745176795357873
706.8096514745308,0.12760000000000002,0.0057827329179203895,0.1068,0.004749736834815169,0.7656000000000001,0.006248199740725329,0.8301323809968209,0.06730758569069856
708.6219839142092,0.12720000000000004,0.005306599664568644,0.1068,0.004749736834815169,0.766,0.006000000000000005,0.8300505693777822,0.06714862383392069
710.4343163538874,0.12680000000000002,0.004400000000000004,0.1072,0.004664761515876243,0.766,0.004472135954999583,0.829869556023608,0.06721244933242407
712.2466487935657,0.12680000000000002,0.005381449618829487,0.1072,0.005306599664568643,0.766,0.0048166378315169225,0.8296013654039307,0.06738447011686373
714.058981233244,0.12760000000000002,0.0052000000000000015,0.10640000000000001,0.005425863986500216,0.7659999999999999,0.004472135954999583,0.829499547414084,0.06688338396931447
715.8713136729223,0.12760000000000002,0.005782732917920386,0.10640000000000001,0.003666060555964673,0.766,0.0048166378315169225,0.8295118768011708,0.06699257122007805
717.6836461126006,0.12840000000000001,0.004543126676640224,0.1052,0.003124099870362662,0.7664000000000001,0.004800000000000004,0.8294185854817793,0.06701622864704618
719.4959785522789,0.12880000000000003,0.004995998398718724,0.1052,0.003599999999999999,0.766,0.0048166378315169225,0.8294085383226841,0.06701544352576505
721.3083109919571,0.12880000000000003,0.004664761515876245,0.1048,0.003919183588453084,0.7664,0.004800000000000005,0.8292342672735911,0.06705691682083094
723.1206434316355,0.12960000000000002,0.004079215610874231,0.1044,0.0027999999999999982,0.766,0.0032249030993194224,0.8294291669624408,0.06699279851106499
724.9329758713137,0.13000000000000003,0.004098780306383843,0.1036,0.0027999999999999974,0.7664000000000001,0.004079215610874232,0.8293324831022257,0.06680973502580054
726.745308310992,0.12920000000000004,0.004749736834815172,0.1032,0.0023999999999999968,0.7676000000000001,0.004176122603564224,0.8293909141705154,0.06660025530808016
728.5576407506703,0.12920000000000004,0.004400000000000004,0.1028,0.0025612496949731357,0.768,0.004381780460041333,0.8292121632899123,0.06653401610141213
730.3699731903486,0.12960000000000002,0.004079215610874231,0.1028,0.0035999999999999973,0.7676,0.005499090833947013,0.8292088794493997,0.06651235026477194
732.1823056300268,0.13080000000000003,0.0031240998703626647,0.1024,0.0051224993899462775,0.7668000000000001,0.005670978751503135,0.8292726391709089,0.06637806752269967
733.9946380697052,0.13080000000000003,0.0031240998703626647,0.1016,0.0051224993899462775,0.7676000000000001,0.006311893535223806,0.8292471845513149,0.06639379462677372
735.8069705093834,0.13040000000000002,0.0036660605559646754,0.1012,0.004749736834815165,0.7684,0.0057827329179203895,0.8292261321488141,0.0663217755083234
737.6193029490616,0.12920000000000004,0.004400000000000005,0.10200000000000001,0.003687817782917152,0.7687999999999999,0.005600000000000005,0.8291811991074685,0.06631860482664345
739.43163538874,0.13000000000000003,0.0048166378315169225,0.1028,0.0025612496949731353,0.7672000000000001,0.005600000000000005,0.8292699448519899,0.06643956490250037
741.2439678284182,0.13000000000000003,0.0048166378315169225,0.1032,0.0029933259094191496,0.7667999999999999,0.005946427498927407,0.8292294417060491,0.06646716665084604
743.0563002680966,0.12960000000000002,0.004079215610874231,0.1032,0.0029933259094191496,0.7672,0.005600000000000006,0.8294189120805164,0.06667837285100313
744.8686327077749,0.13000000000000003,0.004472135954999583,0.1028,0.0031240998703626582,0.7672,0.006645299090334466,0.8293611380669301,0.06665572367379342
746.6809651474531,0.13040000000000002,0.004079215610874232,0.1024,0.0036660605559646693,0.7672000000000001,0.006881860213634107,0.8293620582829803,0.06671660714011142
748.4932975871315,0.13040000000000002,0.004454211490264022,0.1028,0.004749736834815164,0.7668000000000001,0.0069397406291589955,0.8291582087036466,0.06709224722220954
750.3056300268097,0.13040000000000002,0.004079215610874232,0.10200000000000001,0.00572712842531054,0.7676000000000001,0.00808949936646268,0.8290882973916123,0.06691547435688854
752.1179624664879,0.13040000000000002,0.004079215610874232,0.1004,0.005782732917920383,0.7692,0.008207313811473283,0.8290944659524287,0.06690766263724872
753.9302949061663,0.13120000000000004,0.005306599664568644,0.1008,0.005306599664568638,0.768,0.008000000000000007,0.8290739471398731,0.06710112644219503
755.7426273458445,0.13000000000000003,0.005727128425310546,0.1012,0.006705221845696084,0.7688,0.00926066952223219,0.829131656984214,0.06703971704530146
757.5549597855228,0.12960000000000002,0.0057131427428342854,0.1024,0.0072,0.768,0.009465727652959393,0.8291614902196127,0.06705863566376226
759.3672922252011,0.12920000000000004,0.005946427498927408,0.1032,0.006881860213634102,0.7676000000000001,0.0088453377549984,0.8291358404087198,0.06718793799024805
761.1796246648794,0.13040000000000002,0.006974238309665083,0.1036,0.008662563131083089,0.766,0.010000000000000009,0.8292750630755255,0.0671963019495545
762.9919571045576,0.13000000000000003,0.0067527772064536595,0.10400000000000001,0.008763560920082661,0.7660000000000001,0.010158740079360245,0.8292421808496202,0.06829302122873245
764.804289544236,0.13000000000000003,0.0067527772064536595,0.1036,0.01003194896318756,0.7664,0.01120000000000001,0.8289139915597967,0.0674356571283943
766.6166219839142,0.12920000000000004,0.006939740629158995,0.1036,0.010190191362285595,0.7672,0.012367699866992255,0.8287955883355295,0.06749033039348276
768.4289544235926,0.12880000000000003,0.007110555533852478,0.1052,0.009806120537705009,0.766,0.012425779653607267,0.8288662635935484,0.06729092764990298
770.2412868632708,0.12960000000000002,0.006974238309665084,0.1056,0.010150862032359613,0.7647999999999999,0.012874781551544878,0.8288688756514422,0.06753961329196749
772.0536193029491,0.12960000000000002,0.005986651818838311,0.10600000000000001,0.010770329614269008,0.7644000000000001,0.012831211945876362,0.8289201901174028,0.0676291123108183
773.8659517426274,0.12920000000000004,0.005670978751503135,0.1052,0.011600000000000001,0.7656000000000001,0.013763720427268216,0.8286231916874872,0.0675726159836064
775.6782841823057,0.12880000000000003,0.006645299090334466,0.10600000000000001,0.011489125293076056,0.7652,0.015393505123915099,0.8287017670416248,0.06756917581307455
777.4906166219839,0.12840000000000001,0.007255342858886826,0.1052,0.011737120600896968,0.7664,0.01571750616351081,0.8287648462849969,0.06741713877058067
779.3029490616623,0.12840000000000001,0.007255342858886826,0.1056,0.012026637102698325,0.766,0.016223439832538614,0.8288611480872385,0.06730471774177835
781.1152815013405,0.12760000000000002,0.007255342858886825,0.1044,0.011235657524150509,0.7679999999999999,0.015899685531481446,0.8288605553991244,0.06727675463783515
782.9276139410188,0.12760000000000002,0.007255342858886825,0.1048,0.011565465835840765,0.7676,0.01643897807042763,0.8288890652279655,0.06733794185389926
784.7399463806971,0.12720000000000004,0.007547184905645281,0.10400000000000001,0.01226376777340471,0.7688,0.017508854902591447,0.828926989203899,0.06744947822399167
786.5522788203754,0.12720000000000004,0.007547184905645281,0.1044,0.011092339699089635,0.7684,0.015844241856270702,0.8288038981833805,0.06718902580269485
788.3646112600536,0.12680000000000002,0.008588364221433555,0.1052,0.012270289320142373,0.768,0.01715808847162179,0.8288647191026506,0.06742604629231705
790.176943699732,0.12680000000000002,0.008588364221433555,0.1048,0.013717142559585798,0.7684,0.01828223181124232,0.8288413645717533,0.06725412187051287
791.9892761394102,0.1264,0.00842852300228219,0.10640000000000001,0.01352922762023021,0.7672000000000001,0.01891454466805904,0.8288356724432775,0.06739806343420474
793.8016085790886,0.12680000000000002,0.007807688518377254,0.1068,0.014204224723651763,0.7664000000000001,0.019032603605392526,0.8289805093354664,0.06736026402156962
795.6139410187668,0.12600000000000003,0.007641989269817124,0.1068,0.014204224723651763,0.7672000000000001,0.018998947339260684,0.8289155392935024,0.0674858089428611
797.426273458445,0.12560000000000002,0.009156418513807682,0.1072,0.014062716664997558,0.7672000000000001,0.02030172406471925,0.8287784297594388,0.06755366288160143
799.2386058981234,0.12520000000000003,0.00858836422143356,0.1068,0.014204224723651763,0.7680000000000001,0.020396078054371155,0.8289304975049279,0.06750102556131776
801.0509383378017,0.12360000000000002,0.009707728879609282,0.10840000000000001,0.014361058456812995,0.768,0.02176235281397673,0.8290892991083705,0.06758620430226513
802.8632707774799,0.12360000000000002,0.009707728879609282,0.10840000000000001,0.01367625679782301,0.768,0.020861447696648494,0.8290178291892781,0.06700205690472869
804.6756032171583,0.12360000000000002,0.010190191362285602,0.10840000000000001,0.0142492105044455,0.768,0.022199099080818595,0.8289572562452193,0.0670362577031281
806.4879356568365,0.12360000000000002,0.010190191362285602,0.1092,0.014316424134538626,0.7672,0.022184679398179294,0.8289381820862634,0.06681009082773272
808.3002680965147,0.12280000000000002,0.00930376267969041,0.1096,0.013994284547628725,0.7676000000000001,0.02127533783515554,0.8290136359655191,0.06672703482896276
810.1126005361931,0.12280000000000002,0.00930376267969041,0.1096,0.014333178293735137,0.7676000000000001,0.021425218785347346,0.8291845716642632,0.06649014574381067
811.9249329758713,0.12320000000000002,0.00943186089804128,0.1096,0.014333178293735137,0.7672000000000001,0.021226398658274578,0.8293372604677582,0.06674948563987108
813.7372654155496,0.12240000000000002,0.010150862032359619,0.1092,0.015078461459976608,0.7684,0.0215740584962589,0.8290578431360428,0.06676397630162566
815.549597855228,0.12360000000000002,0.009871170143402457,0.1092,0.015078461459976608,0.7672000000000001,0.02137662274541984,0.8289853653577905,0.0668158942391048
817.3619302949062,0.12320000000000002,0.010087616170334797,0.11080000000000001,0.014427751037497145,0.766,0.0207267942528506,0.8292163999192665,0.06680795166850532
819.1742627345845,0.12280000000000002,0.009806120537705012,0.11000000000000001,0.014113823011501879,0.7672,0.02061455796276022,0.8290223032405166,0.06676979628997991
820.9865951742628,0.12240000000000002,0.009329523031752484,0.11000000000000001,0.013535139452550901,0.7676000000000001,0.018969449122207018,0.8289118296993999,0.0670587851292091
822.798927613941,0.12320000000000002,0.009260669522232184,0.11000000000000001,0.013535139452550901,0.7668,0.01876592656918386,0.8286716338954193,0.06739817630735549
824.6112600536194,0.12280000000000002,0.010127191120937731,0.11080000000000001,0.013746272221951662,0.7664000000000001,0.01911648503255765,0.828689489933309,0.0674157780746206
826.4235924932976,0.12240000000000002,0.010307278981380102,0.11120000000000001,0.013833293172632464,0.7664000000000001,0.01961224107541004,0.8286053520935631,0.06705417092272664
828.2359249329759,0.12240000000000002,0.0103072789813801,0.11120000000000001,0.013833293172632464,0.7664000000000001,0.020254382241875476,0.8286384219146509,0.06705446579595568
830.0482573726542,0.12280000000000002,0.009303762679690408,0.1116,0.01344023809312915,0.7656,0.01969365380014589,0.8286239187963125,0.06700727032501935
831.8605898123325,0.12280000000000002,0.010127191120937731,0.11120000000000001,0.01249639948145065,0.766,0.019204166214652502,0.8285492410240602,0.06705521775030365
833.6729222520107,0.12240000000000002,0.0103072789813801,0.11120000000000001,0.011142710621747298,0.7664000000000002,0.01817250670656089,0.8285214901875048,0.06709103661684775
835.4852546916891,0.12080000000000002,0.010087616170334794,0.11079999999999998,0.011737120600896971,0.7684,0.017568153004798213,0.8283970314105868,0.06679482804946803
837.2975871313673,0.12080000000000002,0.010087616170334794,0.11200000000000002,0.011865917579353064,0.7672000000000001,0.01778088861671431,0.8283976632457899,0.0667938272710918
839.1099195710456,0.12160000000000001,0.011200000000000002,0.11240000000000001,0.01205985074534507,0.766,0.019036806454865288,0.8284583756014119,0.0667707857762691
840.9222520107239,0.12120000000000002,0.010888526071052961,0.11320000000000001,0.012139192724394818,0.7656,0.018607525359380827,0.8284688810961715,0.06706563862667589
842.7345844504022,0.12080000000000002,0.009927738916792689,0.11240000000000001,0.012451505933018706,0.7668,0.01876592656918386,0.828410375717732,0.06723749000040243
844.5469168900805,0.12120000000000002,0.010283968105745956,0.11240000000000001,0.01295530779256132,0.7664000000000001,0.01911648503255765,0.8284870988850713,0.06747788744794272
846.3592493297588,0.12120000000000002,0.010438390680559911,0.11320000000000001,0.01315142577821888,0.7656,0.01961224107541004,0.8285148231023627,0.06745309282347715
848.171581769437,0.12080000000000002,0.009927738916792685,0.11480000000000001,0.012528367810692663,0.7644,0.018369540005128072,0.8286530606898512,0.06745135407299065
849.9839142091154,0.12040000000000002,0.009707728879609278,0.11480000000000001,0.012528367810692663,0.7647999999999999,0.01831283702761537,0.8285494390012345,0.06748947707644883
851.7962466487936,0.12040000000000002,0.009707728879609278,0.11560000000000001,0.012579348154813114,0.764,0.018154889148656362,0.8286838919870878,0.06782143040408145
853.6085790884719,0.12080000000000002,0.009927738916792685,0.11600000000000002,0.012393546707863736,0.7632000000000001,0.017045820602130026,0.8286070363561098,0.06797376044751186
855.4209115281502,0.12000000000000002,0.010119288512538814,0.11680000000000001,0.012106196760337248,0.7632000000000001,0.017045820602130026,0.8284788396702565,0.06794253054835846
857.2332439678285,0.12000000000000002,0.009797958971132713,0.11640000000000002,0.01192644121270046,0.7636000000000001,0.015944905142395816,0.8284297004878894,0.06785330641455002
859.0455764075067,0.12040000000000002,0.01034601372510205,0.11640000000000002,0.011377170122662315,0.7632,0.015263027222671144,0.8284312887885464,0.06764989127242182
860.8579088471851,0.12000000000000002,0.009797958971132713,0.11640000000000002,0.01192644121270046,0.7636000000000001,0.015226293048539438,0.8284934525771075,0.06773971460123249
862.6702412868633,0.12000000000000002,0.009797958971132713,0.11680000000000001,0.011838918869558995,0.7632,0.014620533505997665,0.8284973970171728,0.06757815430364908
864.4825737265415,0.11960000000000001,0.010031948963187563,0.11640000000000002,0.011377170122662313,0.764,0.015073154945133432,0.8284615022405161,0.06766541500413473
866.2949061662199,0.11960000000000001,0.010031948963187563,0.11560000000000001,0.011516944039110374,0.7648,0.01577846633865283,0.828624769195906,0.06751351184983473
868.1072386058981,0.11880000000000002,0.010438390680559911,0.11640000000000002,0.011377170122662313,0.7648,0.016473008225579216,0.8285699451938979,0.06786459570690392
869.9195710455765,0.11840000000000002,0.010150862032359617,0.11680000000000001,0.01128538878373271,0.7648,0.016569852141766397,0.8284793373767565,0.06790684790846138
871.7319034852547,0.11840000000000002,0.009666436778875657,0.11640000000000002,0.011655041827466772,0.7652,0.01620370328042329,0.828382024752217,0.06772005423977967
873.544235924933,0.11880000000000002,0.010127191120937731,0.11720000000000001,0.011320777358467928,0.764,0.016297239029970705,0.8283526827360875,0.06770378349458649
875.3565683646113,0.11880000000000002,0.010127191120937731,0.11800000000000002,0.012033287165193063,0.7632,0.017139428228502857,0.8284404685311791,0.06765538826277094
877.1689008042896,0.11840000000000002,0.009830564581955607,0.11760000000000001,0.011757550765359257,0.764,0.015899685531481446,0.8284355333704209,0.06767830382511286
878.9812332439678,0.11880000000000002,0.010888526071052961,0.11760000000000001,0.011341957503006263,0.7636,0.01522629304853944,0.8283961640774745,0.06789582027371079
880.7935656836462,0.11800000000000002,0.01120714058089752,0.11800000000000002,0.011764352935882197,0.764,0.015491933384829681,0.8283011950336393,0.06793990943462373
882.6058981233244,0.11760000000000001,0.013047605144240075,0.11840000000000002,0.011200000000000005,0.764,0.0160996894379985,0.8283187366554406,0.06801806690331065
884.4182305630027,0.11800000000000002,0.01329661611087573,0.11880000000000002,0.0124,0.7631999999999999,0.017870646322950958,0.8282799604594316,0.06743644468286783
886.230563002681,0.11720000000000001,0.012655433615645102,0.11880000000000002,0.012270289320142373,0.764,0.01706458320616125,0.8283347889682036,0.06708613773170474
888.0428954423593,0.11640000000000002,0.012322337440599492,0.11880000000000002,0.012006664815842906,0.7647999999999999,0.0165698521417664,0.8282517825371633,0.06708522730506379
889.8552278820375,0.11680000000000001,0.0126237870704476,0.11800000000000002,0.011764352935882197,0.7652,0.016690116836020067,0.8284255416942553,0.0670550405025201
891.6675603217159,0.11680000000000001,0.012874781551544869,0.11840000000000002,0.011200000000000005,0.7648,0.016951696080333686,0.8283502991370746,0.06705340082784539
893.4798927613941,0.11760000000000001,0.01341044369139217,0.11920000000000001,0.011838918869558998,0.7632,0.018573098825990255,0.8283129712999365,0.06714308561756745
895.2922252010725,0.11800000000000002,0.012680693987317889,0.11880000000000002,0.011737120600896971,0.7632000000000001,0.017508854902591447,0.8281756389739673,0.06722812209149646
897.1045576407507,0.11720000000000001,0.012781236246936369,0.11880000000000002,0.011737120600896971,0.764,0.018066543665017958,0.8281469094129946,0.06703530209096954
898.916890080429,0.11720000000000001,0.012139192724394817,0.11880000000000002,0.012006664815842909,0.764,0.018154889148656365,0.8281423519430794,0.06707622024687421
900.7292225201073,0.11640000000000002,0.013792751719653338,0.12040000000000002,0.012451505933018706,0.7632,0.018659046063504978,0.8282182740284412,0.0669418745509013
902.5415549597856,0.11600000000000002,0.013266499161421603,0.12160000000000001,0.013047605144240072,0.7624,0.018693314312876692,0.8283092210604508,0.06665582323424625
904.3538873994638,0.11600000000000002,0.013266499161421603,0.12200000000000003,0.013885243966167827,0.7619999999999999,0.01937008002048522,0.8282677376729952,0.06655847200660377
906.1662198391422,0.11520000000000001,0.013600000000000001,0.12160000000000001,0.014221111067704942,0.7632,0.020301724064719254,0.828135894959108,0.06662470689042653
907.9785522788204,0.11560000000000001,0.012831211945876355,0.12280000000000002,0.014091131963046831,0.7615999999999999,0.01953048898517394,0.8281331364842786,0.06698509621076963
909.7908847184987,0.11600000000000002,0.012521980673998824,0.12320000000000002,0.014510685717773645,0.7607999999999999,0.02061455796276022,0.8281729353260037,0.06742709011742533
911.603217158177,0.11600000000000002,0.012521980673998824,0.12400000000000003,0.013971399357258385,0.76,0.020238577025077645,0.8281979048736222,0.06754598341501705
913.4155495978553,0.11560000000000001,0.012322337440599494,0.12360000000000002,0.013792751719653336,0.7608,0.01990376848739958,0.8281941770256515,0.0675958675074461
915.2278820375335,0.11520000000000001,0.012749901960407383,0.12400000000000003,0.013266499161421601,0.7607999999999999,0.02092271492899525,0.828143030307228,0.06753970821080293
917.0402144772119,0.11560000000000001,0.013200000000000002,0.12320000000000002,0.012749901960407381,0.7611999999999999,0.020478281177872343,0.828262851980222,0.06730077933464526
918.8525469168901,0.11480000000000001,0.012905812643921342,0.12240000000000002,0.013169662106523462,0.7628,0.02040000000000002,0.8283102733347738,0.06741437008228746
920.6648793565685,0.11480000000000001,0.013629380029920656,0.12320000000000002,0.01324235628579748,0.762,0.021109239683134037,0.8282370439160311,0.06737338945051553
922.4772117962467,0.11400000000000002,0.012806248474865696,0.12280000000000002,0.012905812643921344,0.7632,0.020380382724571214,0.8282364154851832,0.06743531415293912
924.289544235925,0.11400000000000002,0.012680693987317885,0.12280000000000002,0.012905812643921344,0.7632000000000001,0.019823218709382206,0.8282452873801276,0.06745301684323605
926.1018766756033,0.11320000000000001,0.012139192724394812,0.12320000000000002,0.012749901960407383,0.7636000000000001,0.018969449122207018,0.8283033034286641,0.06731849963765844
927.9142091152816,0.1136,0.011757550765359254,0.12360000000000002,0.012831211945876353,0.7627999999999999,0.01935355264544473,0.8284159148440727,0.06742435249721511
929.7265415549598,0.11400000000000002,0.012296340919151518,0.12480000000000002,0.01312097557348538,0.7612000000000001,0.01918749592833835,0.8283788224616846,0.06744382273342196
931.5388739946382,0.11400000000000002,0.011489125293076058,0.12520000000000003,0.012781236246936367,0.7607999999999999,0.018573098825990255,0.8284198447192548,0.06740337859200057
933.3512064343164,0.11320000000000001,0.0116,0.1264,0.013290598180668918,0.7603999999999999,0.019794948850653814,0.8284422629593621,0.06741456101365972
935.1635388739946,0.11280000000000001,0.012367699866992246,0.126,0.011899579824514814,0.7612,0.019600000000000017,0.8284031830280918,0.06743514868924712
936.975871313673,0.11280000000000001,0.012106196760337248,0.126,0.011899579824514814,0.7612,0.01951819663800938,0.8283034866562818,0.06752488643597782
938.7882037533512,0.11240000000000001,0.012451505933018706,0.1264,0.012158947322856533,0.7612,0.019923855048659653,0.828242942131145,0.06742099498296117
940.6005361930296,0.11280000000000001,0.012874781551544867,0.1268,0.012781236246936367,0.7604000000000001,0.020972362766269344,0.8283723953284724,0.06742950985550134
942.4128686327078,0.11240000000000001,0.013078226179417453,0.1268,0.012528367810692661,0.7608,0.020458738964071094,0.8282129592315549,0.06772722598674039
944.2252010723861,0.1116,0.012451505933018707,0.1276,0.012579348154813109,0.7608,0.01916663768113752,0.8283189550752839,0.06770775194957583
946.0375335120644,0.11080000000000001,0.012400000000000001,0.12840000000000001,0.012705904139414873,0.7608000000000001,0.01916663768113752,0.828200481139522,0.06738649320062906
947.8498659517427,0.11040000000000001,0.01241933975700802,0.1288,0.012749901960407383,0.7608000000000001,0.01916663768113752,0.8281427621459448,0.0678262080996239
949.6621983914209,0.11040000000000001,0.0128,0.12840000000000001,0.01257934815481311,0.7612000000000001,0.01901998948475,0.8281501749724749,0.06807495011445563
951.4745308310993,0.10919999999999999,0.01315142577821888,0.1288,0.01348183963708217,0.7619999999999999,0.01895257238477143,0.8283404332007678,0.06766325731948243
953.2868632707775,0.10919999999999999,0.012528367810692661,0.13,0.01317573527360048,0.7607999999999999,0.019166637681137518,0.8284806617452466,0.06746269912693612
955.0991957104558,0.10919999999999999,0.012139192724394817,0.1312,0.013242356285797476,0.7596,0.018629009635512044,0.8283759601395779,0.06739892383425912
956.9115281501341,0.10919999999999999,0.01200666481584291,0.1308,0.012781236246936363,0.76,0.017618172436436208,0.828472903603814,0.06736585394322722
958.7238605898124,0.10880000000000001,0.012237646832622686,0.1296,0.012158947322856531,0.7615999999999999,0.017083325203250115,0.8284071066669675,0.06733165835481128
960.5361930294906,0.10879999999999998,0.011973303637676616,0.1308,0.011737120600896966,0.7604000000000001,0.016341358572652412,0.828271184701064,0.06729183863204527
962.348525469169,0.10919999999999999,0.011872657663724667,0.13,0.010770329614269006,0.7607999999999999,0.015979987484350557,0.8283663441295378,0.06724213333191152
964.1608579088472,0.10879999999999998,0.011973303637676616,0.13,0.012033287165193057,0.7611999999999999,0.016593974810153247,0.8282065524720389,0.06727216746208539
965.9731903485256,0.10839999999999998,0.011235657524150513,0.12920000000000004,0.01059056183589898,0.7624,0.015409088227406593,0.8282617851613923,0.06711794717420567
967.7855227882038,0.10799999999999998,0.012132600710482484,0.12880000000000003,0.010851727973000429,0.7632000000000001,0.015979987484350554,0.8281422232532119,0.06664167470404823
969.5978552278821,0.10759999999999999,0.012579348154813114,0.12920000000000004,0.012400000000000001,0.7632,0.01704582060213003,0.8280930975461445,0.06664142562413276
971.4101876675604,0.10759999999999999,0.012579348154813114,0.12840000000000001,0.012191800523302538,0.764,0.016297239029970705,0.8279677322274772,0.0669479790926832
973.2225201072387,0.10799999999999998,0.012132600710482484,0.12800000000000003,0.012132600710482482,0.764,0.016099689437998502,0.8279411864849775,0.06701367894002716
975.0348525469169,0.1068,0.012400000000000001,0.12840000000000001,0.012191800523302538,0.7647999999999999,0.015263027222671144,0.8279544040729171,0.06694971176285557
976.8471849865953,0.10600000000000001,0.01203328716519306,0.12840000000000001,0.012831211945876353,0.7656,0.01498799519615617,0.8279898668400559,0.06697978581967967
978.6595174262735,0.1056,0.0125475097130865,0.12840000000000001,0.013792751719653334,0.7659999999999999,0.015517731793016673,0.8280906523223944,0.06692284703187942
980.4718498659518,0.1048,0.013948476619330156,0.12840000000000001,0.014022838514366481,0.7667999999999999,0.015497096502248427,0.8280165146289159,0.06692311566161714
982.2841823056301,0.1044,0.0142492105044455,0.12840000000000001,0.014691494137765566,0.7672000000000001,0.015367498169838852,0.8280755722566635,0.06676977504293642
984.0965147453084,0.10400000000000001,0.014422205101855958,0.128,0.014085453489327205,0.768,0.01639512122553537,0.8277881973630474,0.06693395933917451
985.9088471849866,0.10439999999999998,0.014022838514366484,0.1292,0.01302919797992186,0.7663999999999999,0.01660843159362137,0.8279757458394255,0.06674812667076917
987.721179624665,0.10359999999999998,0.01232233744059949,0.1292,0.012139192724394812,0.7672,0.015574337867145443,0.8280316013691783,0.06690049239257978
989.5335120643432,0.1028,0.0126554336156451,0.1296,0.012674383614203887,0.7676,0.016341358572652412,0.8280816458763288,0.06647883139630682
991.3458445040216,0.10200000000000001,0.012296340919151518,0.13,0.012296340919151515,0.7679999999999999,0.01706458320616125,0.8282330800541091,0.06641733849888513
993.1581769436998,0.1012,0.011872657663724662,0.12880000000000003,0.01249639948145065,0.7700000000000001,0.01754992877478426,0.828300426234275,0.06636584294562814
994.970509383378,0.1012,0.0116,0.12880000000000003,0.013362634470792053,0.7700000000000002,0.01736663467687394,0.8283987522678334,0.06649723013842866
996.7828418230564,0.1012,0.010888526071052961,0.12800000000000003,0.01264911064067352,0.7708000000000002,0.016593974810153244,0.8282441338803134,0.06646905402320379
998.5951742627346,0.1012,0.01103449137930698,0.12840000000000001,0.012831211945876355,0.7704000000000001,0.01621850794617065,0.8282969017883286,0.066331623994566
1000.4075067024129,0.1004,0.010650821564555478,0.12960000000000002,0.013047605144240072,0.77,0.015517731793016675,0.8284190662872802,0.06691940266736966
1002.2198391420912,0.09999999999999999,0.010119288512538816,0.12960000000000002,0.013879481258317975,0.7704000000000002,0.016800000000000016,0.8282638892571672,0.06691978403765997
1004.0321715817695,0.1004,0.009372299611087985,0.12920000000000004,0.014427751037497145,0.7704000000000001,0.016989408465276256,0.8282309948305239,0.06707982859492145
1005.8445040214477,0.09999999999999999,0.00894427190999916,0.12920000000000004,0.014427751037497145,0.7708,0.016690116836020067,0.8281371711800464,0.06705944035514824
1007.6568364611261,0.09999999999999999,0.008763560920082658,0.12880000000000003,0.01324235628579748,0.7712,0.015879546593023378,0.8280957813435229,0.06694294507223977
1009.4691689008043,0.1004,0.008475848040166836,0.12880000000000003,0.012749901960407383,0.7708,0.014971973817770335,0.8281403852267136,0.06697431721438656
1011.2815013404826,0.1008,0.008726969691708572,0.12920000000000004,0.013272528018429647,0.7700000000000001,0.013885243966167837,0.8283572674745665,0.06690761244430343
1013.0938337801609,0.1016,0.008616263691415205,0.12840000000000001,0.014136477637657834,0.7700000000000001,0.014886235252742729,0.8284913779249375,0.0669226866175215
1014.9061662198392,0.1004,0.008475848040166836,0.12840000000000001,0.013792751719653334,0.7712000000000001,0.014729562111617588,0.8283850714553249,0.06690132554310817
1016.7184986595175,0.1004,0.008475848040166836,0.12760000000000002,0.013676256797823007,0.772,0.014310835055998667,0.8283945389284526,0.06712210078036669
1018.5308310991958,0.10200000000000001,0.00950789145920377,0.12760000000000002,0.012831211945876352,0.7704,0.014772948250095522,0.8286805196150479,0.06691566269193393
1020.343163538874,0.1016,0.010150862032359615,0.12880000000000003,0.013242356285797478,0.7696000000000001,0.015200000000000014,0.8286615393013073,0.06692181249531864
1022.1554959785524,0.1012,0.010283968105745951,0.12920000000000004,0.01339253523422656,0.7696,0.014880860190190633,0.8287819114670185,0.06656205939994116
1023.9678284182306,0.09999999999999999,0.01159310139695155,0.13040000000000002,0.013879481258317975,0.7696000000000001,0.01509436981129058,0.8286710563377213,0.06665209907800865
1025.7801608579089,0.1004,0.011655041827466772,0.13160000000000002,0.013320660644277366,0.768,0.01338656042454522,0.8285363230830782,0.06695123350998589
1027.5924932975872,0.09999999999999999,0.012521980673998822,0.13240000000000002,0.012191800523302532,0.7676000000000001,0.013320660644277381,0.8285129399558491,0.06676933924363945
1029.4048257372656,0.09999999999999999,0.012521980673998822,0.13320000000000004,0.012139192724394812,0.7668000000000001,0.013746272221951678,0.8284536645318488,0.06669878247453742
1031.2171581769437,0.0996,0.01257934815481311,0.13360000000000002,0.012158947322856528,0.7668000000000001,0.013746272221951678,0.8286880254828614,0.06667893099235761
1033.029490616622,0.09919999999999998,0.012496399481450648,0.13320000000000004,0.012139192724394812,0.7676000000000001,0.013792751719653346,0.8286647267916234,0.06673399185329021
1034.8418230563004,0.09999999999999999,0.012521980673998822,0.13360000000000002,0.011341957503006258,0.7664000000000001,0.013646977687385597,0.8286035176071046,0.06639775618098775
1036.6541554959786,0.0996,0.012705904139414873,0.13360000000000002,0.011341957503006258,0.7668000000000001,0.014204224723651775,0.8287094958756057,0.06638255112269492
1038.466487935657,0.1004,0.012451505933018706,0.13360000000000002,0.011341957503006258,0.766,0.013053735097664587,0.8287817023783381,0.06658136692885648
1040.2788203753353,0.1004,0.012451505933018706,0.13320000000000004,0.012006664815842906,0.7664000000000001,0.013646977687385597,0.828825365295564,0.06644839936676077
1042.0911528150134,0.09919999999999998,0.01324235628579748,0.13480000000000003,0.0116,0.7659999999999999,0.012930583900195702,0.828868105324335,0.06663969200392157
1043.9034852546918,0.0996,0.0132,0.13480000000000003,0.011872657663724664,0.7655999999999998,0.013290598180668932,0.8289431268325587,0.06625172246287452
1045.7158176943701,0.0996,0.013558761005342635,0.13440000000000002,0.011757550765359252,0.766,0.013885243966167837,0.828977310125324,0.06656565768826032
1047.5281501340482,0.09919999999999998,0.012749901960407381,0.13480000000000003,0.012528367810692657,0.766,0.014226735395023005,0.8290869601396826,0.06632765166426836
1049.3404825737266,0.09879999999999999,0.012006664815842906,0.13440000000000002,0.012289833196589772,0.7668000000000001,0.01351147660324364,0.8291713803169845,0.06634210575914032
1051.152815013405,0.09919999999999998,0.012496399481450647,0.13520000000000004,0.010998181667894014,0.7656000000000001,0.013994284547628735,0.8291882181467429,0.06610463280388995
1052.965147453083,0.09879999999999999,0.013029197979921865,0.13480000000000003,0.011034491379306975,0.7664,0.013994284547628735,0.8290982934229667,0.06618504966780644
1054.7774798927614,0.09879999999999999,0.0126554336156451,0.13440000000000002,0.011199999999999998,0.7668000000000001,0.014647866738880456,0.8291983717007584,0.06608502010307539
1056.5898123324398,0.09839999999999999,0.012547509713086496,0.13480000000000003,0.011034491379306975,0.7668000000000001,0.01486472334084965,0.8289085223907458,0.06582743448648572
1058.402144772118,0.09719999999999998,0.012006664815842907,0.13440000000000002,0.011620671237067157,0.7683999999999999,0.015435025105259806,0.8291156871917934,0.0663323396854456
1060.2144772117963,0.09759999999999999,0.011482160075525858,0.13520000000000004,0.011285388783732704,0.7672000000000001,0.01483778959279314,0.8290904129194985,0.06626975298033026
1062.0268096514747,0.09799999999999999,0.011063453348751466,0.13480000000000003,0.010888526071052956,0.7672000000000001,0.014400000000000012,0.8291123189834781,0.06624439732594166
1063.8391420911528,0.09799999999999998,0.012296340919151518,0.13480000000000003,0.010888526071052956,0.7672000000000001,0.015051910177781437,0.8292241073710389,0.06625592938363035
1065.6514745308311,0.09839999999999997,0.012924395537122808,0.13560000000000003,0.010799999999999997,0.766,0.01572259520562685,0.829103237463514,0.06615128632608673
1067.4638069705095,0.09799999999999998,0.012296340919151518,0.13680000000000003,0.00976524449258696,0.7651999999999999,0.014756693396557385,0.829150710728521,0.06661425760354156
1069.2761394101876,0.09879999999999997,0.012139192724394815,0.13720000000000004,0.00947417542586161,0.764,0.01442220510185597,0.8292600608564543,0.06671978508306718
1071.088471849866,0.09839999999999997,0.012289833196589776,0.13640000000000002,0.00902441133814278,0.7651999999999999,0.015497096502248425,0.8291460102843093,0.06650320542719748
1072.9008042895443,0.09719999999999998,0.0126554336156451,0.13640000000000002,0.00902441133814278,0.7664,0.015818975946628164,0.8292700753160371,0.06636280135207313
1074.7131367292225,0.09559999999999999,0.01123565752415051,0.13760000000000003,0.008616263691415205,0.7668000000000001,0.01397712416772493,0.829057745653806,0.06700527684760316
1076.5254691689008,0.09479999999999998,0.010740577265678041,0.13840000000000002,0.008616263691415205,0.7668,0.013392535234226576,0.8290310452222057,0.06710898997432672
1078.3378016085792,0.09439999999999998,0.011056219968868202,0.13879999999999998,0.008772684879784522,0.7668,0.014091131963046842,0.828916191241581,0.06718890266744738
1080.1501340482575,0.09439999999999998,0.011056219968868202,0.13999999999999999,0.007797435475847167,0.7656000000000001,0.013047605144240084,0.8290758792985743,0.06718265356818018
1081.9624664879357,0.09479999999999998,0.011178550889985697,0.13999999999999999,0.006449806198638833,0.7651999999999999,0.011461239025515532,0.8291430114945815,0.06715807006059718
1083.774798927614,0.09479999999999998,0.011178550889985697,0.1396,0.007255342858886815,0.7656000000000001,0.011056219968868212,0.8290885544835229,0.0671989367588618
1085.5871313672924,0.09479999999999998,0.011178550889985697,0.1396,0.008284926070883186,0.7656,0.010461357464497625,0.8290466696725428,0.06697438844427613
1087.3994638069705,0.09479999999999998,0.010888526071052958,0.1392,0.008352245207128434,0.7659999999999999,0.010770329614269016,0.8290360449495198,0.06700100992061239
1089.2117962466489,0.09399999999999999,0.01046900186264192,0.1392,0.00815843122174845,0.7667999999999999,0.011737120600896978,0.8288755051974744,0.06699484827290611
1091.0241286863272,0.09399999999999999,0.009338094023943002,0.13799999999999998,0.008438009243891589,0.768,0.011171392035015163,0.8289004141060168,0.06720477214606055
1092.8364611260054,0.09279999999999998,0.010244998779892557,0.1384,0.007631513611335559,0.7687999999999999,0.012106196760337256,0.8290256351635739,0.06721975278908802
1094.6487935656837,0.09239999999999998,0.010799999999999999,0.1376,0.008616263691415202,0.77,0.013175735273600496,0.8290859227263472,0.06726301890504292
1096.461126005362,0.09199999999999998,0.010430723848324238,0.13799999999999998,0.009838699100999071,0.77,0.012553883861180185,0.8291072025439222,0.06690244889359755
1098.2734584450402,0.09199999999999998,0.010733126291998992,0.1376,0.010461357464497613,0.7704,0.013169662106523476,0.8291317755768093,0.06667125969755064
1100.0857908847186,0.09199999999999998,0.010733126291998992,0.1372,0.010888526071052956,0.7707999999999998,0.012905812643921355,0.8290080368133422,0.06670787025870001
1101.898123324397,0.09199999999999998,0.010733126291998992,0.1364,0.010346013725102047,0.7716,0.012451505933018716,0.8290775638569677,0.06642944920210134
1103.710455764075,0.09199999999999998,0.010733126291998992,0.1376,0.010910545357588682,0.7704000000000001,0.013290598180668932,0.8292171515265971,0.06662658891608468
1105.5227882037534,0.09239999999999998,0.0108,0.13799999999999998,0.010770329614269004,0.7696000000000001,0.013646977687385597,0.8293387129510714,0.0665954808595751
1107.3351206434318,0.09199999999999998,0.01186591757935306,0.1384,0.010461357464497615,0.7696,0.014987995196156168,0.8293925803750243,0.06671439210695673
1109.14745308311,0.09239999999999998,0.011377170122662313,0.1376,0.00949947366963033,0.7699999999999999,0.014226735395023005,0.8293365043700549,0.06663493432501602
1110.9597855227883,0.09279999999999998,0.010851727973000429,0.13679999999999998,0.008726969691708568,0.7704000000000001,0.013529227620230224,0.8292950669172365,0.06693963667594438
1112.7721179624666,0.09319999999999998,0.010888526071052961,0.13599999999999998,0.009465727652959383,0.7708,0.013746272221951678,0.8292860700377404,0.06698416410536388
1114.5844504021447,0.09399999999999999,0.01148912529307606,0.1364,0.009372299611087985,0.7696000000000001,0.013646977687385597,0.829338250127041,0.06694011102763338
1116.396782841823,0.09399999999999999,0.01148912529307606,0.1372,0.008953211714239753,0.7687999999999999,0.013833293172632478,0.8292429227035939,0.06691978216448767
1118.2091152815015,0.09359999999999999,0.010910545357588687,0.1376,0.008979977728257454,0.7688,0.012749901960407393,0.8292407511951163,0.06660299628330357
1120.0214477211796,0.09439999999999998,0.010910545357588685,0.1376,0.008616263691415204,0.768,0.013505554412907317,0.8292164289639462,0.0665270739700936
1121.833780160858,0.09439999999999998,0.010910545357588685,0.13799999999999998,0.008988882021697692,0.7676000000000001,0.014582180906846562,0.8293961993929247,0.06629335546778066
1123.6461126005363,0.09439999999999998,0.011482160075525862,0.1384,0.008799999999999999,0.7672,0.015263027222671144,0.8294342974932114,0.06635173108230359
1125.4584450402144,0.09439999999999998,0.011620671237067162,0.13879999999999998,0.008772684879784522,0.7668,0.014538225476309011,0.8291465386159542,0.06619424990991735
1127.2707774798928,0.09399999999999999,0.012165525060596443,0.1392,0.008352245207128439,0.7668,0.015393505123915099,0.8291468731830964,0.06625194532152918
1129.0831099195711,0.09359999999999999,0.0125475097130865,0.1384,0.008428523002282189,0.768,0.01569713349627888,0.8293960403444693,0.0663200859254393
1130.8954423592495,0.09399999999999999,0.013769531582446804,0.13799999999999998,0.008625543461139128,0.7680000000000001,0.01619876538505328,0.8293735861718543,0.06644566354890516
1132.7077747989276,0.09359999999999999,0.013047605144240075,0.1384,0.008799999999999997,0.7680000000000001,0.015899685531481446,0.8294294294157156,0.06658837818940305
1134.520107238606,0.09279999999999998,0.014288456879593403,0.1392,0.008908422980528031,0.768,0.01797776404339539,0.8293992985639939,0.06716622603800504
1136.3324396782843,0.09279999999999998,0.014288456879593403,0.13920000000000002,0.010244998779892553,0.7680000000000001,0.01859032006179561,0.8294213264393486,0.06736946480318452
1138.1447721179625,0.09239999999999998,0.014361058456812995,0.1396,0.01137717012266231,0.768,0.020552372125864218,0.8293548395091286,0.06755526296173829
1139.9571045576408,0.09279999999999998,0.014400000000000001,0.1388,0.010590561835898977,0.7684,0.020664946164943195,0.829396635943924,0.06753663828087178
1141.7694369973192,0.09319999999999998,0.015497096502248415,0.1388,0.010590561835898977,0.768,0.021014280858501922,0.8295621460905922,0.06750275178051175
1143.5817694369973,0.09239999999999998,0.0163413585726524,0.1388,0.010590561835898977,0.7687999999999999,0.02145134028446708,0.8293347622430112,0.06755918290008409
1145.3941018766757,0.09119999999999998,0.01637559159236698,0.1388,0.010127191120937726,0.77,0.021484878403193266,0.8292770056701864,0.0675330115860562
1147.206434316354,0.09079999999999998,0.01580379701211073,0.13840000000000002,0.009991996797437433,0.7708,0.020941824180333486,0.8291110013765757,0.06747664023385998
1149.0187667560322,0.09119999999999998,0.015979987484350543,0.13840000000000002,0.010461357464497613,0.7704000000000001,0.021850400453996267,0.8291712444861291,0.06765563581338763
1150.8310991957105,0.09119999999999998,0.015979987484350543,0.13840000000000002,0.010910545357588682,0.7704,0.022068982758613964,0.8293023501776583,0.0676423741083068
1152.6434316353889,0.09119999999999998,0.015263027222671133,0.13840000000000002,0.010910545357588682,0.7704,0.02133166660155742,0.8294063123408504,0.06770299670525487
1154.455764075067,0.09199999999999998,0.01442220510185596,0.13800000000000004,0.01091787525116494,0.77,0.020957099035887584,0.829391784962654,0.06812001216877318
1156.2680965147454,0.09079999999999998,0.014427751037497149,0.13880000000000003,0.011599999999999994,0.7704,0.0207229341551818,0.8295602744390234,0.06812593858854758
1158.0804289544237,0.08999999999999998,0.014669696656713799,0.13880000000000003,0.011599999999999994,0.7712000000000001,0.02115088650624367,0.8295775481007986,0.06831727321656098
1159.8927613941019,0.08999999999999998,0.014669696656713799,0.13880000000000003,0.01213919272439481,0.7712000000000001,0.02099904759745071,0.829567307386867,0.0686285222406089
1161.7050938337802,0.08959999999999999,0.014554724318928203,0.13920000000000005,0.011973303637676609,0.7712,0.02122639865827457,0.8295997660891109,0.0683133179956013
1163.5174262734586,0.08919999999999997,0.01397712416772492,0.13880000000000003,0.011599999999999994,0.772,0.020861447696648487,0.8296179651530563,0.06831512272803525
1165.3297587131367,0.08839999999999998,0.013792751719653334,0.13920000000000005,0.012106196760337242,0.7724,0.020742227459942687,0.8298181154045299,0.06857508926138912
1167.142091152815,0.08719999999999997,0.013362634470792055,0.14040000000000002,0.012451505933018702,0.7724,0.020431348462595426,0.8297610893937166,0.06864313829795358
1168.9544235924934,0.08679999999999997,0.013272528018429647,0.13960000000000003,0.011791522378386937,0.7736000000000001,0.019530488985173934,0.8296027767790504,0.06864823943812833
1170.7667560321715,0.08519999999999997,0.012905812643921342,0.14000000000000004,0.011593101396951548,0.7747999999999999,0.019353552645444718,0.8296211538649036,0.06841473249486617
1172.57908847185,0.08479999999999999,0.013120975573485379,0.14000000000000004,0.011865917579353057,0.7752000000000001,0.020222759455623244,0.8295693733199933,0.06845159864970082
1174.3914209115283,0.08519999999999998,0.012905812643921342,0.14000000000000004,0.011865917579353057,0.7748,0.020399999999999984,0.8297306741160433,0.06841421890988446
1176.2037533512064,0.08439999999999999,0.01232233744059949,0.14040000000000002,0.011655041827466768,0.7752,0.020846102753272595,0.8294880736002304,0.06835298338749939
1178.0160857908847,0.08359999999999998,0.012191800523302538,0.14040000000000002,0.011655041827466768,0.776,0.020707486568871638,0.8294386118156675,0.06828937627354717
1179.828418230563,0.08359999999999998,0.012191800523302538,0.14160000000000003,0.011892854997854802,0.7748000000000002,0.020788458336298037,0.8295395852665864,0.06819555607193421
1181.6407506702415,0.08399999999999999,0.011454256850621082,0.14160000000000003,0.01316966210652346,0.7744,0.02170345594600084,0.8295571511337941,0.06767211838788605
1183.4530831099196,0.08399999999999999,0.010881176406988356,0.14080000000000004,0.012367699866992243,0.7752000000000001,0.02045873896407106,0.8293193607838385,0.06751498762886501
1185.265415549598,0.08279999999999998,0.01059056183589898,0.14000000000000004,0.01252198067399882,0.7771999999999999,0.019843386807699922,0.829264063096451,0.06692364743804234
1187.0777479892763,0.08239999999999999,0.009991996797437437,0.14000000000000004,0.01252198067399882,0.7776,0.019693653800145858,0.8293525603403911,0.06686082372740838
1188.8900804289544,0.08279999999999998,0.01074057726567804,0.14120000000000005,0.013029197979921863,0.776,0.02055237212586419,0.8293591286516314,0.06774815537520178
1190.7024128686328,0.08280000000000001,0.01074057726567804,0.14160000000000003,0.012547509713086494,0.7756000000000001,0.02027412143595868,0.8295331794893874,0.06795347298436825
1192.5147453083111,0.0824,0.011620671237067158,0.14200000000000004,0.013885243966167825,0.7756000000000001,0.021350409832132017,0.8293054935614045,0.06766409769692042
1194.3270777479893,0.082,0.011627553482998905,0.14200000000000004,0.01422673539502299,0.7760000000000001,0.02131666015115875,0.8293868053696816,0.06755968357714258
1196.1394101876676,0.08199999999999999,0.011764352935882195,0.14240000000000003,0.014333178293735132,0.7756000000000002,0.020431348462595426,0.8292966505899951,0.06756346543958587
1197.951742627346,0.0812,0.012006664815842907,0.14280000000000004,0.014204224723651761,0.776,0.020474374227311576,0.8292564792553184,0.06761091556801468
1199.7640750670241,0.0808,0.012106196760337244,0.14320000000000005,0.013242356285797476,0.776,0.01975854245636556,0.8291871454280946,0.06779071855280652
1201.5764075067025,0.0808,0.012106196760337244,0.14240000000000003,0.012924395537122808,0.7767999999999999,0.019415457759218564,0.8291790701347255,0.06748852885498553
1203.3887399463808,0.08,0.013023056476879765,0.14240000000000003,0.012924395537122808,0.7776000000000001,0.02056793621149189,0.8290462668107936,0.06762662890186857
1205.201072386059,0.0804,0.013908270920570969,0.14360000000000003,0.012191800523302534,0.776,0.020474374227311548,0.8290049323076154,0.06762523559606039
1207.0134048257373,0.0792,0.012496399481450648,0.14400000000000004,0.011999999999999999,0.7768,0.019249935064825526,0.8290978962570176,0.06769162799419293
1208.8257372654157,0.0796,0.013440238093129154,0.14320000000000005,0.011702991070662232,0.7771999999999999,0.020163333057805682,0.8291134699258708,0.06746234716703976
1210.6380697050938,0.08080000000000001,0.014400000000000001,0.1424,0.011892854997854802,0.7768,0.021376622745419804,0.8291547685020817,0.0668784067313001
1212.4504021447722,0.08080000000000001,0.014400000000000001,0.1424,0.011892854997854802,0.7768,0.021673947494630492,0.8291974244608429,0.06739714302173769
1214.2627345844505,0.0796,0.014249210504445503,0.14120000000000005,0.01187265766372466,0.7792000000000001,0.021599999999999987,0.8292058720553326,0.06741705337419214
1216.0750670241287,0.0792,0.014176036117335483,0.14160000000000003,0.011892854997854802,0.7792000000000001,0.020999047597450683,0.8291924615954841,0.06740448777272819
1217.887399463807,0.0792,0.014176036117335483,0.14280000000000004,0.013272528018429644,0.7780000000000001,0.022360679774997883,0.8291377144154362,0.06693606137631954
1219.6997319034854,0.0796,0.014022838514366484,0.14280000000000004,0.013029197979921863,0.7776000000000001,0.02102950308495185,0.8291797587833877,0.06688040786912064
1221.5120643431635,0.08,0.014085453489327207,0.14160000000000003,0.012924395537122808,0.7784000000000002,0.021029503084951853,0.8292192691390146,0.06679635775622175
1223.3243967828419,0.0792,0.014288456879593405,0.14080000000000004,0.013948476619330154,0.78,0.022485550916088302,0.8291121824034491,0.0658042049358827
1225.1367292225202,0.07880000000000001,0.014427751037497149,0.14120000000000005,0.015393505123915087,0.78,0.02379915964902961,0.8290301994921971,0.06604970372650104
1226.9490616621983,0.07880000000000001,0.014427751037497149,0.14160000000000003,0.015615377036754509,0.7796000000000001,0.02402998127340093,0.829065209598364,0.06617977163633135
1228.7613941018767,0.07880000000000001,0.014091131963046831,0.14080000000000004,0.015051910177781421,0.7804,0.023762154784446623,0.829108199697758,0.06603100098425818
1230.573726541555,0.0796,0.013676256797823007,0.14120000000000005,0.014971973817770321,0.7792000000000001,0.0237857099957096,0.8293129101574268,0.06582891630100768
1232.3860589812334,0.07999999999999999,0.01338656042454521,0.14120000000000005,0.014864723340849637,0.7788,0.022912005586591497,0.8293571034207947,0.06586393855293243
1234.1983914209115,0.08159999999999998,0.013290598180668925,0.14120000000000005,0.014864723340849637,0.7772000000000001,0.022417850030723305,0.8295006400227372,0.06593668918092577
1236.01072386059,0.08199999999999999,0.014338758663147934,0.14080000000000004,0.013362634470792051,0.7772,0.02191255347968376,0.8294902955696453,0.06601367714960756
1237.8230563002683,0.08159999999999998,0.013290598180668925,0.14160000000000003,0.012674383614203887,0.7768,0.02069202745020412,0.8296371499354205,0.06579216989987142
1239.6353887399464,0.08199999999999999,0.013053735097664578,0.14120000000000005,0.013029197979921863,0.7767999999999999,0.021226398658274578,0.8297762819441588,0.06590504072642185
1241.4477211796248,0.08199999999999999,0.012553883861180176,0.14040000000000002,0.013440238093129152,0.7776,0.02118112367179798,0.8296625534214433,0.06582258397965052
1243.260053619303,0.08239999999999999,0.012800000000000002,0.14000000000000004,0.014198591479439077,0.7776,0.02285257097133714,0.8296289955755489,0.06640915837620143
1245.0723860589812,0.08239999999999999,0.012800000000000002,0.13840000000000002,0.013529227620230207,0.7792,0.02196724834839359,0.8296705349758111,0.06654017178355377
1246.8847184986596,0.08239999999999999,0.013047605144240073,0.13800000000000004,0.013999999999999999,0.7796000000000001,0.023354656923192003,0.8296200714984103,0.06659796763723139
1248.697050938338,0.08319999999999998,0.013242356285797481,0.13920000000000002,0.013948476619330153,0.7776,0.022992172581119866,0.8296707221274373,0.06656240755842023
1250.509383378016,0.08319999999999998,0.013481839637082176,0.13920000000000002,0.01451068571777364,0.7776,0.02387969849055888,0.8296314538218427,0.06658066305519737
1252.3217158176944,0.08279999999999998,0.01315142577821888,0.1396,0.014361058456812993,0.7776,0.023268863315598378,0.8295430582688749,0.06691063855752392
1254.1340482573728,0.08239999999999999,0.01341044369139217,0.138,0.014669696656713797,0.7796000000000001,0.023354656923192003,0.8293849371528583,0.06711958840405964
1255.946380697051,0.08239999999999999,0.01387948125831798,0.138,0.01531012736720371,0.7796,0.024491631223746615,0.8295322163989104,0.06731394465481781
1257.7587131367293,0.0824,0.013994284547628721,0.1376,0.014108153670838718,0.78,0.02359660992600419,0.8296455773528935,0.0672830472499748
1259.5710455764076,0.0824,0.013994284547628721,0.1368,0.014729562111617574,0.7807999999999999,0.02405327420539664,0.8296518323026347,0.06727919734449445
1261.3833780160858,0.082,0.014449913494550756,0.1376,0.012924395537122808,0.7804,0.023078994778802635,0.8296654102040094,0.06727362661545883
1263.1957104557641,0.0824,0.015409088227406576,0.1376,0.01316966210652346,0.78,0.02373183515870611,0.8294395436027291,0.06704958702994065
1265.0080428954425,0.08280000000000001,0.015393505123915085,0.13720000000000002,0.012781236246936363,0.78,0.02373183515870611,0.8293715990001003,0.06737028426105171
1266.8203753351206,0.08280000000000001,0.01669011683602005,0.13640000000000002,0.013558761005342632,0.7808,0.02503118055545922,0.8293102832488701,0.06718273424879358
1268.632707774799,0.082,0.017549928774784243,0.13679999999999998,0.012998461447417533,0.7812000000000001,0.025490390346167704,0.8292899464582669,0.06717797321408808
1270.4450402144773,0.0824,0.017453939383417143,0.13640000000000002,0.013320660644277366,0.7812,0.02485477821264957,0.8293798640198737,0.06746174916013871
1272.2573726541555,0.0824,0.0168949696655543,0.1376,0.01316966210652346,0.78,0.023255106965997807,0.8295408864079337,0.06762660029279706
1274.0697050938338,0.08280000000000001,0.016593974810153234,0.13720000000000002,0.01290581264392134,0.78,0.0232551069659978,0.829567378021606,0.06768317699410106
1275.8820375335122,0.082,0.01632176461048253,0.13720000000000002,0.01290581264392134,0.7808,0.02289454083400669,0.8297900782459091,0.0675955385111868
1277.6943699731903,0.0824,0.01631686244349691,0.1368,0.0142884568795934,0.7808,0.023310083654933537,0.8298470906184752,0.06755121725077809
1279.5067024128687,0.08279999999999998,0.01610465771135792,0.13720000000000002,0.014864723340849637,0.78,0.024462215762273053,0.8298971510816887,0.06769355758852987
1281.319034852547,0.0824,0.016218507946170635,0.13720000000000002,0.014864723340849637,0.7804,0.024816123790793752,0.8297911622841287,0.06760358105992517
1283.1313672922254,0.0816,0.016989408465276242,0.13720000000000002,0.013862178760930764,0.7812,0.02504715552712521,0.8297386693925463,0.06754395770511609
1284.9436997319035,0.08159999999999998,0.015615377036754505,0.1388,0.014316424134538623,0.7796000000000001,0.024944738924270172,0.8297123834694423,0.06745596038292877
1286.7560321715819,0.08159999999999998,0.015615377036754505,0.13840000000000002,0.013646977687385582,0.78,0.024722459424579898,0.8297094025191898,0.06790067976502155
1288.5683646112602,0.08159999999999998,0.015615377036754505,0.13879999999999998,0.012270289320142373,0.7796000000000001,0.02335465692319199,0.8298206745021408,0.06799370111181019
1290.3806970509384,0.08199999999999999,0.015414279094398154,0.1376,0.011482160075525856,0.7804,0.02279999999999999,0.8299076301304922,0.06792836853847964
1292.1930294906167,0.08119999999999998,0.016004999218994044,0.1372,0.011872657663724662,0.7816000000000001,0.023812601705819534,0.8299590121887487,0.06800671861422578
1294.005361930295,0.08119999999999998,0.014647866738880444,0.1372,0.011737120600896966,0.7816000000000001,0.02242855323020189,0.8296821793683945,0.06811600881412873
1295.8176943699732,0.0812,0.015497096502248415,0.1372,0.011737120600896966,0.7816000000000002,0.02387969849055887,0.8295930829128106,0.06806743768527199
1297.6300268096516,0.08159999999999999,0.01611955334368791,0.1372,0.011178550889985692,0.7811999999999999,0.023464015001699933,0.8296158114391204,0.0682330267506745
1299.44235924933,0.08159999999999999,0.016800000000000002,0.13679999999999998,0.011973303637676607,0.7816000000000002,0.024928698321412604,0.8296321127686366,0.06811461562741487
1301.254691689008,0.0812,0.016593974810153234,0.1356,0.012955307792561313,0.7832000000000001,0.025222212432695106,0.8296697853538426,0.06811533745644886
1303.0670241286864,0.0812,0.016593974810153234,0.13599999999999998,0.012649110640673512,0.7828000000000002,0.024595934623429124,0.8296581177577819,0.06822359212455255
1304.8793565683648,0.08159999999999999,0.01611955334368791,0.13479999999999998,0.013151425778218874,0.7836000000000001,0.0250726943107437,0.8296206371264752,0.06831908663991866
1306.6916890080429,0.0808,0.015879546593023368,0.1356,0.013908270920570967,0.7836000000000001,0.025326665789242756,0.8296197326987397,0.06829984994459307
1308.5040214477212,0.08199999999999999,0.01632176461048253,0.13479999999999998,0.014538225476308996,0.7832000000000001,0.026339324213046914,0.829670007356081,0.06819981024950024
1310.3163538873996,0.08199999999999999,0.016516658257650065,0.13479999999999998,0.015393505123915085,0.7832000000000001,0.026520935126801235,0.8296711007987477,0.06820202833474866
1312.1286863270777,0.08159999999999999,0.015615377036754509,0.1344,0.015717506163510798,0.7840000000000001,0.026412118430750677,0.8296249159768274,0.0682061228326806
1313.941018766756,0.08279999999999998,0.015904716281656833,0.13440000000000002,0.015615377036754504,0.7828,0.02677610875388729,0.8295208326913699,0.06807946155692525
1315.7533512064344,0.08239999999999999,0.015717506163510798,0.13479999999999998,0.015078461459976608,0.7828,0.026415147169758485,0.8296078891510017,0.06825286944848111
1317.5656836461126,0.08199999999999999,0.014778362561528934,0.1352,0.015676734353812338,0.7828000000000002,0.025987689393249247,0.8296154295762292,0.0681110514702207
1319.378016085791,0.08199999999999999,0.014778362561528934,0.1356,0.015226293048539426,0.7824000000000001,0.025436980952935423,0.8296056513515581,0.06813989982303612
1321.1903485254693,0.08199999999999999,0.014778362561528934,0.1352,0.014837789592793126,0.7827999999999999,0.024725695136840937,0.8295117623124522,0.067943563682935
1323.0026809651474,0.08359999999999998,0.014136477637657834,0.136,0.016297239029970687,0.7804000000000001,0.024751565607047957,0.8296343013953427,0.06780158805409997
1324.8150134048258,0.08319999999999998,0.013948476619330156,0.136,0.016685322891691366,0.7808,0.025095019426172985,0.8296586521545706,0.06778041288520217
1326.6273458445041,0.08239999999999999,0.014554724318928201,0.13599999999999998,0.016395121225535356,0.7816000000000001,0.024475293665245357,0.8297946384447163,0.06782410703377902
1328.4396782841823,0.08239999999999999,0.014554724318928201,0.1352,0.016079800993793424,0.7824,0.024079867109267843,0.8297830641925146,0.06783836712907433
1330.2520107238606,0.08279999999999998,0.014756693396557373,0.1356,0.01672841893306119,0.7816000000000001,0.024212393520674478,0.8297378400697383,0.06783440154337442
1332.064343163539,0.08319999999999998,0.014176036117335483,0.1356,0.017658992043715297,0.7812,0.02373520591863486,0.8297777735717871,0.06737743507466032
1333.8766756032173,0.08360000000000001,0.015331014317389442,0.13599999999999998,0.016970562748477143,0.7804,0.02389644324999014,0.8298029873947973,0.06722812451942836
1335.6890080428955,0.08320000000000001,0.016473008225579202,0.1364,0.016918628786045282,0.7804,0.023896443249990143,0.8299130828532251,0.0670635760328267
1337.5013404825738,0.08320000000000001,0.01617899873292535,0.1356,0.017658992043715294,0.7812000000000001,0.024202479211849343,0.8299308322147855,0.0670471397560211
1339.3136729222522,0.08320000000000001,0.01617899873292535,0.13599999999999998,0.01788854381999832,0.7808,0.02438360104660506,0.8299573159309498,0.06711575178438753
1341.1260053619303,0.08320000000000001,0.01617899873292535,0.13679999999999998,0.01874459922217597,0.7800000000000001,0.025298221281347025,0.8299967816493676,0.0670054896108301
1342.9383378016087,0.0836,0.01672841893306119,0.13679999999999998,0.018573098825990238,0.7796000000000001,0.024096472770926455,0.8298621009626002,0.06687471440485793
1344.750670241287,0.08280000000000001,0.016690116836020053,0.1376,0.018084247288731703,0.7796000000000001,0.024162781296862314,0.8299798225616792,0.06679877918174358
1346.5630026809652,0.082,0.016124515496597103,0.13799999999999998,0.017731328207441197,0.78,0.023528705871764373,0.8300168222515516,0.06682156496275343
1348.3753351206435,0.082,0.016994116628998406,0.13799999999999998,0.017910890541790486,0.78,0.02393324048264253,0.8301912430978693,0.06677062505093855
1350.1876675603219,0.0816,0.016800000000000002,0.1384,0.01754536975956904,0.78,0.023117093242879812,0.8303107216715884,0.06686431816046187
1352.0,0.08080000000000001,0.017417232845661795,0.13879999999999998,0.019019989484749984,0.7804,0.02409647277092645,0.830220273842062,0.06613708203436898
1353.8123324396784,0.0804,0.017292773056973833,0.13799999999999998,0.01928730152198591,0.7816,0.024540578640284742,0.8302085645787557,0.0663793578455227
1355.6246648793567,0.08080000000000001,0.017232527382830414,0.1376,0.019530488985173924,0.7816,0.02618090907512571,0.8302090817371506,0.06636060263511312
1357.4369973190348,0.08080000000000001,0.017232527382830414,0.1372,0.019353552645444718,0.7819999999999999,0.025440125785852554,0.8302236144999663,0.06618105600122118
1359.2493297587132,0.08080000000000001,0.017232527382830414,0.1384,0.019935897271003377,0.7807999999999999,0.026641321288554738,0.8302184496978926,0.0665582005652984
1361.0616621983916,0.08080000000000001,0.016951696080333676,0.13799999999999998,0.019534584715319644,0.7812,0.025678006153126452,0.8302828928425694,0.06662359942999221
1362.8739946380697,0.08120000000000001,0.016593974810153234,0.1376,0.019448393249829145,0.7811999999999999,0.02719117503897174,0.8301809421100718,0.06712102834511102
1364.686327077748,0.0816,0.016989408465276242,0.13679999999999998,0.01891454466805902,0.7816000000000001,0.02708209740769721,0.8302217526315794,0.06709301276108068
1366.4986595174264,0.08120000000000001,0.0170692706346815,0.13679999999999998,0.019415457759218553,0.782,0.027842413688471766,0.8302101372842323,0.06729605095372276
1368.3109919571045,0.0816,0.017176728442867113,0.13599999999999998,0.01884675038302359,0.7824,0.027782008566696537,0.8302809595872557,0.06696590143819954
1370.123324396783,0.08119999999999998,0.0164,0.13679999999999998,0.01891454466805902,0.782,0.02778488797889961,0.8303672330513419,0.06676034714551919
1371.9356568364612,0.08159999999999998,0.016414627622946557,0.1372,0.019270703152713443,0.7812,0.028680306832389358,0.8303759810040136,0.06643137339867547
1373.7479892761394,0.08119999999999998,0.016302147097851865,0.13679999999999998,0.019166637681137497,0.7819999999999999,0.028298409849318393,0.8303091092128445,0.06643744658229196
1375.5603217158177,0.08159999999999998,0.015919798993705922,0.1372,0.018680471086136984,0.7812,0.027367133572955712,0.83043765318951,0.06684037953631886
1377.372654155496,0.08159999999999998,0.015818975946628153,0.1372,0.018680471086136984,0.7812,0.026536013264995186,0.8302466831816527,0.06682596799066448
1379.1849865951742,0.08199999999999999,0.016024980499208107,0.13640000000000002,0.018884914614580594,0.7816000000000001,0.02708209740769722,0.8303107010995046,0.066776878694178
1380.9973190348526,0.08199999999999999,0.016613247725836153,0.1368,0.018312837027615346,0.7812,0.027773368538943917,0.8303315919971748,0.06695595928214673
1382.809651474531,0.08199999999999999,0.016613247725836153,0.13640000000000002,0.01854292317839881,0.7816,0.02812543332999511,0.830392655900221,0.066930045486424
1384.6219839142093,0.0816,0.016894969665554302,0.1368,0.018048822676285558,0.7816000000000001,0.02835207223467094,0.8303503764014947,0.06698695021510324
1386.4343163538874,0.0816,0.016894969665554302,0.136,0.018590320061795597,0.7824000000000001,0.029513386793114733,0.8302005520513672,0.06737778662580741
1388.2466487935658,0.0816,0.016800000000000002,0.13720000000000002,0.018508376482014838,0.7811999999999999,0.028957900476381207,0.8303580449551576,0.06751288911234682
1390.0589812332441,0.08080000000000001,0.016857046004564384,0.13720000000000002,0.018508376482014838,0.782,0.02918903903865283,0.8304736717851389,0.06746123560733895
1391.8713136729223,0.08120000000000001,0.016497272501841027,0.1368,0.018998947339260663,0.782,0.029407482041140468,0.830498244565843,0.06717071287200622
1393.6836461126006,0.08080000000000001,0.016473008225579202,0.1368,0.018573098825990238,0.7823999999999999,0.02868867372326575,0.8304700884371423,0.06726857499695478
1395.495978552279,0.08120000000000001,0.016975276139138358,0.1368,0.018573098825990238,0.7819999999999999,0.028635642126552688,0.8305455112005257,0.06745671748061563
1397.3083109919571,0.08120000000000001,0.016975276139138358,0.136,0.01797776404339538,0.7828,0.02783091805887831,0.8303919532074311,0.0673223543762833
1399.1206434316355,0.0816,0.017269626515938323,0.1356,0.018629009635512027,0.7828,0.029396598442676985,0.8305585238267577,0.06693758420118304
1400.9329758713138,0.0816,0.017636326148038884,0.136,0.01901578291840754,0.7824000000000002,0.03036840463376367,0.8306520269114305,0.06716884478228487
1402.745308310992,0.0824,0.01670449041425688,0.1356,0.018282231811242305,0.782,0.030159575593830874,0.8307675467302051,0.06714778172985163
1404.5576407506703,0.08239999999999999,0.016414627622946553,0.13520000000000001,0.018659046063504964,0.7824000000000001,0.029675579185586234,0.8306432507991218,0.06720012540469876
1406.3699731903487,0.08359999999999998,0.018282231811242305,0.1348,0.019019989484749984,0.7816,0.031199999999999988,0.8305702470223055,0.06721002810010923
1408.1823056300268,0.08359999999999998,0.0188,0.134,0.019452506265260527,0.7823999999999999,0.03230851281009386,0.8308032581085865,0.0672901086047167
1409.9946380697052,0.08319999999999998,0.018312837027615356,0.1348,0.019762590923257,0.7819999999999999,0.03289984802396508,0.8307257496886746,0.0671834251704568
1411.8069705093835,0.08359999999999998,0.018714700104463338,0.13520000000000001,0.019332873557751314,0.7812,0.032890120097074725,0.830793692786521,0.06705927572489667
1413.6193029490616,0.08359999999999998,0.0175681530047982,0.13520000000000001,0.018914544668059023,0.7812000000000001,0.0312435593362856,0.8307521270063374,0.0670579063970999
1415.43163538874,0.08319999999999998,0.01695169608033367,0.1348,0.018247191564731268,0.782,0.03047622023808069,0.8306387412894434,0.06717939063664641
1417.2439678284184,0.08319999999999998,0.01695169608033367,0.1348,0.019187495928338325,0.7820000000000001,0.03089336498343939,0.8307313010410752,0.06644601488835276
1419.0563002680965,0.08319999999999998,0.01695169608033367,0.134,0.018867962264113206,0.7828000000000002,0.030095846889562666,0.8305812857218152,0.06629360337974735
1420.8686327077749,0.08279999999999998,0.01688075827680735,0.13440000000000002,0.018521339044464357,0.7828000000000002,0.030095846889562666,0.8305717796058619,0.06622083926795215
1422.6809651474532,0.08319999999999998,0.01685704600456438,0.13399999999999998,0.018525657883055057,0.7828,0.029935931587308236,0.830534773295545,0.06620629369034052
1424.4932975871313,0.08319999999999998,0.01685704600456438,0.13399999999999998,0.018264720090929394,0.7828,0.02928754001277675,0.8304204773879069,0.06636367373758645
1426.3056300268097,0.08319999999999998,0.0164730082255792,0.1336,0.018521339044464357,0.7832000000000001,0.028777769197767904,0.8304397436291824,0.06639053024603972
1428.117962466488,0.08319999999999998,0.0164730082255792,0.13319999999999999,0.019103926298015283,0.7836000000000001,0.029418361613115014,0.8305614195076988,0.06662131453106677
1429.9302949061664,0.08399999999999999,0.016589153082662175,0.1336,0.0192,0.7824000000000001,0.02972944668169926,0.8304903851894088,0.0666367748602312
1431.7426273458445,0.08399999999999999,0.0157987341265052,0.13399999999999998,0.018088670487352018,0.782,0.02755358415887123,0.8303193448727999,0.06676170174519903
1433.554959785523,0.08399999999999999,0.0157987341265052,0.1344,0.017726815844928266,0.7816000000000001,0.02737590181162987,0.8303697019115619,0.06684816100514517
1435.3672922252013,0.08359999999999998,0.015226293048539423,0.1344,0.01834775190588754,0.7820000000000001,0.027144060123717666,0.8301077649359057,0.06651071880380574
1437.1796246648794,0.08359999999999998,0.016341358572652398,0.13479999999999998,0.018070971196922424,0.7816000000000001,0.027839540226088495,0.8301100126064966,0.06653796757449884
1438.9919571045577,0.08319999999999998,0.016079800993793424,0.13399999999999998,0.0162234398325386,0.7828,0.02724995412840174,0.8299328438666904,0.06645335102475941
1440.804289544236,0.08319999999999998,0.016079800993793424,0.13399999999999998,0.016024980499208107,0.7828,0.027191175038971723,0.8298924240877499,0.06641502182309424
1442.6166219839142,0.08359999999999998,0.015538339679644023,0.13319999999999999,0.016203703280423278,0.7832,0.0270584552404604,0.8300091411581121,0.0663814999495337
1444.4289544235926,0.08359999999999998,0.015538339679644023,0.13279999999999997,0.01617899873292535,0.7836000000000001,0.02703775138579388,0.8297559461260873,0.06653719404195658
1446.241286863271,0.08399999999999999,0.01609968943799848,0.1336,0.01726962651593832,0.7824,0.028799999999999982,0.8297267299794303,0.06634798469755768
1448.053619302949,0.08359999999999998,0.015538339679644025,0.1336,0.017995555006723188,0.7828,0.028624465060503732,0.829597582722891,0.06632706737142809
1449.8659517426274,0.08439999999999999,0.015844241856270688,0.13279999999999997,0.018399999999999996,0.7828,0.029287540012776753,0.829812264692906,0.06673642207843185
1451.6782841823058,0.08479999999999999,0.015367498169838834,0.13279999999999997,0.018486752013266147,0.7824000000000001,0.029131426329652987,0.8299771632907509,0.06664457495236042
1453.490616621984,0.08479999999999999,0.015367498169838834,0.1324,0.018017769007288333,0.7828000000000002,0.028902595039200184,0.8298445669484888,0.06654890149308075
1455.3029490616623,0.08479999999999999,0.014945233353815522,0.13319999999999999,0.018508376482014838,0.7820000000000001,0.02962431433805682,0.8298577872915389,0.06661307460774958
1457.1152815013406,0.08399999999999999,0.014422205101855956,0.13479999999999998,0.01885099466871708,0.7812,0.029178073959739,0.8298038830116082,0.06676155356456459
1458.9276139410188,0.0844,0.014472042012100434,0.1356,0.0182822318112423,0.78,0.029230121450312167,0.8297770376395995,0.06683424914533463
1460.7399463806971,0.0844,0.014582180906846546,0.1356,0.01836954000512805,0.78,0.02987975903517295,0.8299257076482627,0.06761738612114147
1462.5522788203755,0.084,0.013971399357258383,0.1364,0.01845643519209492,0.7796,0.029796644106341898,0.8297715942491614,0.06792400506349794
1464.3646112600536,0.084,0.013623509092741121,0.1372,0.019599999999999996,0.7788,0.03108954808291686,0.8296498383138138,0.06780210149817281
1466.176943699732,0.08360000000000001,0.012831211945876355,0.1372,0.019599999999999996,0.7792000000000001,0.030029319006597527,0.8294275691761511,0.06808862986373586
1467.9892761394103,0.08360000000000001,0.012831211945876353,0.1376,0.019612241075410014,0.7788,0.029450976214719933,0.8292497210605925,0.06779771097499544
1469.8016085790885,0.08360000000000001,0.012831211945876353,0.1384,0.019199999999999995,0.7780000000000001,0.028802777643831497,0.8291581224526391,0.06782493281129978
1471.6139410187668,0.0824,0.014108153670838718,0.13879999999999998,0.018508376482014838,0.7788,0.029287540012776753,0.8289448147362448,0.06816227144911063
1473.4262734584452,0.08320000000000001,0.013362634470792051,0.13799999999999998,0.019616319736382764,0.7788000000000002,0.029721372781215866,0.8288253914005079,0.06779411805233118
1475.2386058981233,0.08280000000000001,0.013511476603243628,0.13879999999999998,0.01876592656918384,0.7784,0.029404761519182556,0.8285225454935586,0.06785191727366108
1477.0509383378017,0.08280000000000001,0.013511476603243628,0.13799999999999998,0.019616319736382764,0.7792000000000001,0.03045258609707884,0.8285566355050399,0.06758134843826652
1478.86327077748,0.0824,0.013047605144240072,0.1384,0.0187787113508888,0.7791999999999999,0.02916436181369308,0.8287981170961659,0.06756740274152215
1480.6756032171584,0.0824,0.013994284547628721,0.1384,0.018172506706560874,0.7792000000000001,0.028833314065504146,0.8289002389804352,0.06769029419402905
1482.4879356568365,0.0824,0.014444376068214231,0.13799999999999998,0.01928730152198591,0.7796000000000001,0.030117104774529696,0.8290465764113998,0.06753206229332373
1484.3002680965149,0.08360000000000001,0.013792751719653334,0.1384,0.019530488985173924,0.7779999999999999,0.029516097302997212,0.8290181440723249,0.06715980559251548
1486.1126005361932,0.08360000000000001,0.013792751719653334,0.1396,0.019794948850653794,0.7767999999999999,0.030029319006597527,0.8290103333879735,0.06711341783255066
1487.9249329758713,0.08320000000000001,0.0142884568795934,0.1396,0.020587374771932433,0.7772,0.03149857139617604,0.829007910537384,0.0671134552782353
1489.7372654155497,0.08359999999999998,0.014799999999999999,0.13999999999999999,0.020079840636817812,0.7764000000000001,0.031058654188486655,0.8289003038674121,0.06672279321898886
1491.549597855228,0.0824,0.013763720427268205,0.13999999999999999,0.020079840636817812,0.7776000000000001,0.030473595127585445,0.8288712891979797,0.06639632549794998
1493.3619302949062,0.08280000000000001,0.013272528018429647,0.13999999999999999,0.020079840636817812,0.7772,0.029935931587308243,0.8287818109476138,0.06638309535882418
1495.1742627345845,0.08280000000000001,0.013272528018429647,0.13799999999999998,0.019859506539690253,0.7792000000000001,0.02959999999999999,0.8286021580134282,0.06625860380987723
1496.986595174263,0.0824,0.01341044369139217,0.13799999999999998,0.01969771560359221,0.7796000000000002,0.029254743205162467,0.8285241746249407,0.06599335012569399
1498.798927613941,0.0824,0.012289833196589774,0.1384,0.018863721796082554,0.7792000000000001,0.02758550343930667,0.8285430461675525,0.06568524396616446
1500.6112600536194,0.0824,0.012289833196589774,0.1376,0.018260339536821324,0.78,0.02718823274874629,0.8285967600556565,0.06586469434378939
1502.4235924932977,0.0828,0.012006664815842907,0.1392,0.018829763673503714,0.778,0.027669477768834022,0.8286187764375438,0.06597126647218442
1504.2359249329759,0.0824,0.011341957503006263,0.13799999999999998,0.018525657883055057,0.7796,0.02685963514271927,0.8285530807822228,0.06600310939335291
1506.0482573726542,0.0824,0.011341957503006263,0.1384,0.017726815844928273,0.7792,0.02609521028848015,0.8284472250679608,0.06626469685656765
1507.8605898123326,0.0824,0.011757550765359257,0.1384,0.017726815844928273,0.7792,0.02693993318477238,0.8283038829462257,0.06643609873945186
1509.6729222520107,0.0824,0.011757550765359257,0.1384,0.017995555006723188,0.7792000000000001,0.027643444069073597,0.8284165534920959,0.06636547922546995
1511.485254691689,0.0824,0.011757550765359257,0.13799999999999998,0.01745852227423616,0.7796000000000001,0.027037751385793903,0.8283208172261857,0.06548182295278972
1513.2975871313674,0.08199999999999999,0.011899579824514818,0.13799999999999998,0.017088007490635063,0.78,0.026713292571302404,0.8285544175590349,0.06561127504814224
1515.1099195710456,0.08199999999999999,0.011764352935882197,0.1384,0.016704490414256878,0.7796000000000001,0.025888993800455052,0.8286569222783415,0.06532531990221968
1516.922252010724,0.08159999999999999,0.011482160075525862,0.13879999999999998,0.01725572368809839,0.7796000000000001,0.025950722533293752,0.8287128310062263,0.06552190821208734
1518.7345844504023,0.0812,0.012006664815842907,0.1376,0.0168949696655543,0.7811999999999999,0.02542754412050051,0.828883190069743,0.06558728797273279
1520.5469168900804,0.0812,0.012006664815842907,0.1364,0.016144348856488452,0.7824000000000001,0.02499279896290129,0.8288221745532656,0.06549255128508571
1522.3592493297588,0.0804,0.012322337440599492,0.13679999999999998,0.015778466338652812,0.7828,0.025364542179980302,0.8284950486414233,0.06567529653092072
1524.1715817694371,0.0808,0.012237646832622686,0.1372,0.015078461459976607,0.7819999999999999,0.0242816803372419,0.8285705207064975,0.06558313020167765
1525.9839142091153,0.0812,0.01173712060089697,0.1384,0.015199999999999997,0.7804,0.02376215478444663,0.8286810431077736,0.06534676499029908
1527.7962466487936,0.0812,0.012400000000000001,0.1376,0.01477294825009551,0.7812,0.023735205918634875,0.8286085434404861,0.06555926243868292
1529.608579088472,0.08159999999999999,0.012924395537122813,0.1368,0.01451068571777364,0.7816,0.02440983408382777,0.828682895052018,0.06557619563792316
1531.4209115281503,0.08159999999999998,0.01202663710269833,0.1376,0.015304901175767192,0.7807999999999999,0.024185946332529577,0.8287079515170674,0.0650464651310079
1533.2332439678285,0.08159999999999998,0.01202663710269833,0.13720000000000002,0.015497096502248411,0.7811999999999999,0.024334337878808225,0.8286333460748144,0.06496071329143582
1535.0455764075068,0.08079999999999998,0.012874781551544867,0.1368,0.014620533505997648,0.7823999999999999,0.023405982141324482,0.828608523624521,0.06496760225913568
1536.8579088471852,0.08079999999999998,0.012874781551544867,0.13640000000000002,0.014799999999999997,0.7827999999999998,0.02353210572813238,0.8286317805440173,0.06486519031676709
1538.6702412868633,0.08119999999999998,0.013511476603243632,0.13640000000000002,0.01564097183681372,0.7824,0.024605690398767532,0.8287369992375432,0.06527306801899328
1540.4825737265417,0.08079999999999998,0.013600000000000001,0.138,0.015517731793016657,0.7812,0.024790320691753884,0.8288094258506199,0.0656988715113832
1542.29490616622,0.08079999999999998,0.013600000000000001,0.13840000000000002,0.015818975946628146,0.7807999999999999,0.024838679514016054,0.828893330432885,0.06575392140155188
1544.1072386058981,0.08039999999999999,0.013908270920570969,0.13920000000000002,0.016375591592366977,0.7804,0.025827117531772702,0.828867388170063,0.06609502064876922
1545.9195710455765,0.08039999999999999,0.013908270920570969,0.138,0.01661324772583615,0.7816,0.026058395959843744,0.8286002580557174,0.06577709231584264
1547.7319034852549,0.08079999999999998,0.013717142559585798,0.13840000000000002,0.01698940846527624,0.7807999999999999,0.026641321288554756,0.8287700429325549,0.06534139814602406
1549.544235924933,0.08079999999999998,0.013717142559585798,0.1376,0.017545369759569048,0.7816,0.027200000000000016,0.8288358511559212,0.06526537692269412
1551.3565683646113,0.08039999999999999,0.014361058456812993,0.1368,0.016951696080333672,0.7828,0.026954776942130332,0.82902241006647,0.06544293501251079
1553.1689008042897,0.08039999999999999,0.014361058456812993,0.13640000000000002,0.0172,0.7832000000000001,0.027117522010685288,0.8289744702351699,0.06559006003890763
1554.9812332439678,0.08039999999999999,0.014361058456812993,0.1376,0.01763632614803888,0.782,0.027378823933836182,0.8288089533166241,0.06582825800905813
1556.7935656836462,0.07999999999999999,0.014532721699667961,0.13640000000000002,0.017839282496782207,0.7836000000000001,0.028366177042386257,0.8285948891059803,0.06559677223055162
1558.6058981233246,0.07999999999999999,0.014310835055998656,0.13640000000000002,0.0175681530047982,0.7836,0.02830971564675281,0.828498193240334,0.06558351806369875
1560.4182305630027,0.07959999999999998,0.013908270920570969,0.136,0.017527121840165315,0.7844,0.02802570248896539,0.8285795217686571,0.0654602992616056
1562.230563002681,0.07880000000000001,0.014427751037497147,0.13640000000000002,0.01710672382427448,0.7847999999999999,0.02810266891240048,0.8285379464407001,0.06546561363241611
1564.0428954423594,0.07880000000000001,0.014538225476308998,0.1368,0.01713942822850284,0.7844,0.027390509305231982,0.8288077631517728,0.0653889364715527
1565.8552278820375,0.0784,0.01387948125831798,0.13720000000000002,0.01725572368809839,0.7844,0.026680329833043668,0.8287445549500626,0.06539244365379263
1567.6675603217159,0.07839999999999998,0.0128,0.13640000000000002,0.0172,0.7852,0.02446548589339686,0.8286354681076897,0.06536762601227733
1569.4798927613942,0.07879999999999998,0.012528367810692664,0.1356,0.016823792675850473,0.7856,0.02460569039876753,0.8285494649291254,0.06540178656599792
1571.2922252010724,0.0788,0.012781236246936369,0.1348,0.01771327186038762,0.7864000000000002,0.02531086723129021,0.8285580777663044,0.06520271980214083
1573.1045576407507,0.0784,0.013047605144240075,0.1348,0.01649727250184102,0.7868000000000002,0.024530796970339143,0.8285961032181131,0.06509226611435943
1574.916890080429,0.0788,0.012781236246936369,0.134,0.0160249804992081,0.7872000000000001,0.023446961423604567,0.8284383090102138,0.06503612722835611
1576.7292225201072,0.07959999999999999,0.012705904139414874,0.134,0.0160249804992081,0.7864000000000001,0.02333752343330372,0.8285445657773721,0.06529172130828856
1578.5415549597856,0.07999999999999999,0.013505554412907305,0.1336,0.01581897594662815,0.7864000000000001,0.023130931671681544,0.8287847728336232,0.0652880488500752
1580.353887399464,0.07999999999999999,0.013505554412907305,0.1332,0.0156,0.7868000000000002,0.02298173187555717,0.828843800045185,0.0651726521689269
1582.1662198391423,0.07999999999999999,0.014310835055998655,0.134,0.015414279094398154,0.786,0.023613555429032713,0.8288124122047718,0.06497202381459277
1583.9785522788204,0.07959999999999998,0.014799999999999999,0.134,0.015414279094398154,0.7864,0.02333752343330372,0.8287834548056117,0.06472012182434778
1585.7908847184988,0.07919999999999998,0.01567673435381234,0.1332,0.0156,0.7876000000000001,0.024096472770926455,0.8287648667018157,0.06465818101675326
1587.6032171581771,0.07879999999999998,0.014971973817770321,0.1336,0.01581897594662815,0.7876000000000001,0.024096472770926455,0.8287313721869538,0.06458434066539778
1589.4155495978553,0.07919999999999998,0.015157836257197133,0.1332,0.0164,0.7876000000000001,0.024556872765073328,0.8288668914322447,0.06462362485487423
1591.2278820375336,0.07919999999999998,0.014062716664997556,0.1332,0.014538225476309,0.7876000000000001,0.022014540649307225,0.8287428914185432,0.06443570819254
1593.040214477212,0.07839999999999998,0.013529227620230209,0.134,0.0150996688705415,0.7876000000000001,0.021721878371816748,0.8287165740187856,0.06441051988347819
1594.85254691689,0.07759999999999997,0.014554724318928203,0.1348,0.015393505123915085,0.7876,0.02223150917054441,0.8285562941959033,0.06448086028159403
1596.6648793565685,0.07799999999999999,0.01456021977856104,0.1356,0.016341358572652398,0.7864000000000001,0.022428553230201907,0.8288437952439558,0.06447594945898687
1598.4772117962468,0.07799999999999999,0.01456021977856104,0.13520000000000001,0.016277591959500643,0.7868,0.022981731875557167,0.8286977493203687,0.06472171429032865
1600.289544235925,0.07759999999999997,0.014444376068214231,0.13520000000000001,0.016277591959500643,0.7872000000000001,0.02296432015105172,0.8287220264727203,0.06429420899374748
1602.1018766756033,0.0768,0.013948476619330158,0.1348,0.01580379701211073,0.7884,0.022303362975121033,0.8287224552783552,0.06423831899781814
1603.9142091152817,0.0768,0.013948476619330158,0.1348,0.016203703280423275,0.7884000000000001,0.02287006777427648,0.8287022000598501,0.06419241942755838
1605.7265415549598,0.0768,0.013242356285797481,0.134,0.017088007490635063,0.7892,0.023258546816170605,0.828625135547617,0.06440864065653251
1607.5388739946382,0.0768,0.011838918869558993,0.134,0.017088007490635063,0.7892,0.02277191252398445,0.8285938802160923,0.06440986490390242
1609.3512064343165,0.07719999999999999,0.010888526071052958,0.1328,0.018137254478007413,0.79,0.023203448019637078,0.8285892208520569,0.06439098339261545
1611.1635388739946,0.07719999999999999,0.010888526071052958,0.1336,0.017545369759569048,0.7892000000000001,0.02270154179786034,0.8285275355309137,0.0643885937218653
1612.975871313673,0.07759999999999999,0.011341957503006261,0.1332,0.01780337046741431,0.7892,0.02332723729891733,0.8286438883455173,0.06437056605365817
1614.7882037533514,0.07759999999999999,0.011341957503006261,0.13440000000000002,0.017726815844928273,0.788,0.024066574330386118,0.8285940421466819,0.06456336700977597
1616.6005361930295,0.07799999999999999,0.01120714058089752,0.1348,0.017440183485273313,0.7871999999999999,0.023310083654933544,0.8286648875854743,0.06481869352407818
1618.4128686327078,0.07799999999999999,0.01120714058089752,0.1348,0.016785708206685828,0.7871999999999999,0.02268391500601252,0.8286492702097723,0.06485502362184536
1620.2252010723862,0.07799999999999999,0.01120714058089752,0.13440000000000002,0.01591979899370592,0.7876,0.021574058496258878,0.8288218393399811,0.0651371109677898
1622.0375335120643,0.0784,0.0112,0.13520000000000001,0.017045820602130016,0.7864,0.022068982758613954,0.828861963257147,0.06513445715987273
1623.8498659517427,0.0784,0.0112,0.1356,0.01691862878604528,0.7859999999999999,0.021780725424099166,0.8289243067541043,0.06548179922290634
1625.662198391421,0.0788,0.011178550889985699,0.136,0.01668532289169137,0.7851999999999999,0.02198544973385807,0.8290597205002384,0.06555611305208599
1627.4745308310992,0.0784,0.011056219968868202,0.13720000000000002,0.017803370467414304,0.7844,0.022159422375143262,0.8290760674713307,0.06559697161135773
1629.2868632707775,0.07959999999999999,0.01003194896318756,0.13640000000000002,0.017199999999999993,0.784,0.020474374227311565,0.8290367440045706,0.06549819690947585
1631.099195710456,0.07999999999999999,0.009959919678390985,0.1368,0.01704582060213001,0.7832000000000001,0.019903768487399567,0.8292691270085095,0.0651211139179648
1632.9115281501342,0.0812,0.009641576634555159,0.1356,0.017568153004798196,0.7832000000000001,0.019903768487399567,0.8292105889605053,0.06535658018832938
1634.7238605898124,0.0808,0.00976524449258696,0.13640000000000002,0.01819450466487065,0.7827999999999999,0.021618510586994658,0.8292639522026155,0.06527235839167263
1636.5361930294907,0.0804,0.01003194896318756,0.138,0.01977877650412178,0.7816000000000001,0.023879698490558886,0.8294706183488,0.06496181048057927
1638.348525469169,0.0808,0.010552724766618334,0.138,0.01977877650412178,0.7812,0.024268498099388032,0.8294490114726194,0.0648695505651104
1640.1608579088472,0.0808,0.010552724766618334,0.13840000000000002,0.01977473135089324,0.7808,0.024383601046605082,0.8294689286728227,0.06495594519773337
1641.9731903485256,0.0804,0.01034601372510205,0.1376,0.019612241075410018,0.782,0.0236812161849851,0.829427868752872,0.06497401435533116
1643.785522788204,0.07999999999999999,0.010583005244258361,0.13640000000000002,0.01836954000512805,0.7836,0.022588492645592807,0.8293108824831416,0.06487725658700004
1645.597855227882,0.0788,0.010888526071052961,0.1356,0.018629009635512023,0.7856,0.02299217258111987,0.829558728581579,0.0647896474325274
1647.4101876675604,0.0788,0.010888526071052961,0.1356,0.018542923178398812,0.7856,0.023130931671681544,0.8294886781078519,0.0649827900958255
1649.2225201072388,0.0784,0.010910545357588685,0.1356,0.01913739794224909,0.786,0.022574321695235947,0.8294452290004168,0.0652209640517669
1651.034852546917,0.07919999999999999,0.010998181667894015,0.13520000000000001,0.01966112916391121,0.7856000000000001,0.022641554716935852,0.829507613363111,0.06534799463070994
1652.8471849865953,0.07919999999999999,0.010998181667894015,0.1348,0.017982213434391214,0.7859999999999998,0.02057182539299807,0.8295866319933844,0.0651460347070687
1654.6595174262736,0.0788,0.011320777358467926,0.13520000000000001,0.017599999999999994,0.7859999999999999,0.020726794252850574,0.8297136582021899,0.06513996612576928
1656.4718498659518,0.0788,0.011320777358467926,0.1356,0.01801776900728833,0.7856,0.02125652840893827,0.829853556675509,0.06504528293485932
1658.28418230563,0.07919999999999999,0.010399999999999998,0.13440000000000002,0.017995555006723188,0.7864000000000001,0.020015993605114874,0.8299219010008603,0.06507096326006041
1660.0965147453085,0.07919999999999999,0.010399999999999998,0.1348,0.01842172630347113,0.7860000000000001,0.02041568024827974,0.8298377664163363,0.06526702533951553
1661.9088471849866,0.07999999999999999,0.010430723848324238,0.13520000000000001,0.017959955456514916,0.7848,0.019332873557751318,0.8298539813188605,0.0655467560005092
1663.721179624665,0.07919999999999999,0.0104,0.13520000000000001,0.017959955456514916,0.7856,0.019032603605392513,0.8298358662188816,0.06553194415437134
1665.5335120643433,0.07919999999999999,0.0104,0.1348,0.0175316856006489,0.7859999999999999,0.018525657883055064,0.8298642913065061,0.0655158693263407
1667.3458445040214,0.07919999999999999,0.0104,0.1356,0.0175681530047982,0.7852,0.018935680605671405,0.8299275451754144,0.06550624668674651
1669.1581769436998,0.07959999999999999,0.0108,0.1348,0.01725572368809839,0.7855999999999999,0.019200000000000002,0.829883140336317,0.06577844470335864
1670.9705093833782,0.07999999999999999,0.011027239001672177,0.1332,0.016785708206685828,0.7868,0.018850994668717088,0.8300188934284485,0.06576391469529047
1672.7828418230563,0.07959999999999999,0.010650821564555477,0.1336,0.01670449041425688,0.7868,0.018334666618185346,0.8298679973937908,0.06582299074227142
1674.5951742627346,0.07919999999999999,0.010552724766618332,0.1332,0.017255723688098395,0.7876000000000001,0.018629009635512034,0.8298108992233667,0.06578140993047847
1676.407506702413,0.07919999999999999,0.010552724766618332,0.1336,0.016989408465276242,0.7872000000000001,0.01857309882599024,0.8298286679915432,0.06575245634183378
1678.2198391420911,0.07919999999999999,0.010552724766618332,0.1332,0.017803370467414304,0.7876000000000001,0.019053608582103292,0.8297866229965921,0.06564920693667337
1680.0321715817695,0.07959999999999999,0.010947145746723204,0.1328,0.017508854902591426,0.7876000000000001,0.01871470010446334,0.8298747058116343,0.06585199862152974
1681.8445040214478,0.07959999999999999,0.010799999999999999,0.13240000000000002,0.017199999999999993,0.788,0.019015782918407543,0.8298893316567355,0.06584155026160247
1683.6568364611262,0.0788,0.011034491379306977,0.1328,0.016857046004564377,0.7884,0.020431348462595398,0.82971592202783,0.0658445691334901
1685.4691689008043,0.0788,0.011461239025515522,0.1328,0.01732512626216617,0.7884,0.021350409832132013,0.8295895428184465,0.06625721685241455
1687.2815013404827,0.07719999999999999,0.011872657663724662,0.1336,0.0168949696655543,0.7892,0.020711349545599368,0.8296086662261096,0.06647940594970775
1689.093833780161,0.0768,0.012237646832622682,0.1336,0.01601998751560063,0.7896,0.020175232340669567,0.8295776877175458,0.06641875836339119
1690.9061662198392,0.07759999999999999,0.0128,0.1332,0.014756693396557377,0.7891999999999999,0.019103926298015265,0.8295529208899171,0.06650779350590712
1692.7184986595175,0.07759999999999999,0.012924395537122811,0.1336,0.014444376068214235,0.7888000000000001,0.020301724064719216,0.8294978033347927,0.06649176723136688
1694.530831099196,0.07759999999999999,0.012158947322856531,0.13440000000000002,0.014772948250095511,0.788,0.019758542456365553,0.8295254022760329,0.06654916353179796
1696.343163538874,0.07719999999999999,0.012139192724394815,0.13440000000000002,0.014554724318928203,0.7884000000000001,0.019713954448562568,0.829559463189112,0.06567659016662743
1698.1554959785524,0.07759999999999999,0.012289833196589774,0.134,0.014993331851193049,0.7884,0.020431348462595415,0.8296131616933368,0.06562746369185103
1699.9678284182307,0.07719999999999999,0.012139192724394815,0.134,0.014993331851193049,0.7888,0.02030172406471923,0.8296258264379747,0.06561242611848349
1701.7801608579089,0.0768,0.01142628548566856,0.1336,0.015304901175767192,0.7896,0.01961224107541002,0.8297241799887152,0.06568743299868811
1703.5924932975872,0.0764,0.011655041827466772,0.134,0.014669696656713799,0.7896,0.019612241075410007,0.8297531199988182,0.06567033655963138
1705.4048257372656,0.07719999999999999,0.012399999999999998,0.1348,0.014427751037497147,0.788,0.020238577025077618,0.829773673184784,0.06567201594090678
1707.2171581769437,0.07759999999999999,0.0128,0.1356,0.0142492105044455,0.7868,0.020865282169191948,0.8299063415920488,0.06568214402055603
1709.029490616622,0.0784,0.013646977687385585,0.1356,0.015226293048539424,0.7859999999999999,0.02095709903588758,0.8296866133861384,0.0661405552376995
1710.8418230563004,0.07799999999999999,0.01329661611087573,0.136,0.01629723902997069,0.786,0.022645087767549067,0.829593321457633,0.06621345483662805
1712.6541554959786,0.0788,0.014204224723651763,0.1356,0.01653602128687551,0.7856,0.023474241201793943,0.829689940386651,0.06582981263125971
1714.466487935657,0.07919999999999999,0.014620533505997655,0.13440000000000002,0.016218507946170635,0.7864000000000001,0.022499777776680382,0.829632709194706,0.06593469281438116
1716.2788203753353,0.0788,0.014971973817770321,0.134,0.0161245154965971,0.7872000000000001,0.022400000000000003,0.8297159580680283,0.06592971839439211
1718.0911528150134,0.07799999999999999,0.015722595205626837,0.13440000000000002,0.016894969665554302,0.7876000000000001,0.023829393613770376,0.829824345708879,0.06629278727402611
1719.9034852546918,0.0784,0.016608431593621353,0.1348,0.017713271860387618,0.7868,0.024919069003476037,0.8299709344990129,0.06681722332358933
1721.7158176943701,0.07799999999999999,0.016709278859364338,0.1356,0.016536021286875507,0.7863999999999999,0.02401332963168582,0.8299955704838154,0.06685148692925799
1723.5281501340482,0.07759999999999999,0.016414627622946553,0.13520000000000001,0.016375591592366977,0.7872,0.02411970149069014,0.8298878303705827,0.06681866455057242
1725.3404825737266,0.07759999999999999,0.015304901175767192,0.13440000000000002,0.0168,0.788,0.022556595487794706,0.8298083209246574,0.06672495059218816
1727.152815013405,0.07759999999999999,0.014987995196156158,0.1348,0.01669011683602005,0.7876,0.021795412361320453,0.8296520306916317,0.0663672669581193
1728.965147453083,0.07719999999999999,0.015078461459976612,0.1356,0.015844241856270688,0.7872,0.021747643550509108,0.8295437768868805,0.06661868287345295
1730.7774798927614,0.07719999999999999,0.015078461459976612,0.1356,0.015844241856270688,0.7872,0.021747643550509108,0.8295248486281637,0.06654671915491268
1732.5898123324398,0.0764,0.01490771612286738,0.1368,0.01526302722267113,0.7868,0.023258546816170605,0.829556939143026,0.06642097604097258
1734.4021447721182,0.07599999999999998,0.015073154945133418,0.1368,0.015051910177781423,0.7872,0.022964320151051706,0.8295372422282357,0.0665955813136638
1736.2144772117963,0.07599999999999998,0.015073154945133418,0.1368,0.014176036117335478,0.7872,0.022399999999999986,0.8297089349742042,0.06639182057063235
1738.0268096514747,0.07559999999999999,0.015226293048539424,0.1356,0.014472042012100434,0.7888,0.02303388807822073,0.8298450017585856,0.06623005632787499
1739.839142091153,0.0764,0.01490771612286738,0.1356,0.014472042012100434,0.788,0.022342784070030302,0.8300122617067538,0.06574985930012664
1741.6514745308311,0.0764,0.01490771612286738,0.13520000000000001,0.014510685717773643,0.7884,0.022087100307645637,0.8297807292930391,0.06569921550794243
1743.4638069705095,0.0764,0.015538339679644027,0.13640000000000002,0.014022838514366484,0.7872,0.023241342474134306,0.8297091206327867,0.06586232334271089
1745.2761394101879,0.0768,0.015979987484350543,0.13799999999999998,0.013999999999999999,0.7852,0.023802520874898918,0.8298789186965724,0.06622120196575994
1747.088471849866,0.0764,0.015538339679644027,0.1372,0.013392535234226562,0.7864,0.023337523433303687,0.8299511385189426,0.0661340733248149
1748.9008042895443,0.07599999999999998,0.0157987341265052,0.13799999999999998,0.012930583900195688,0.7859999999999999,0.023065125189341566,0.8301986813036439,0.06568494864669568
1750.7131367292227,0.0752,0.01577846633865282,0.1376,0.013169662106523459,0.7872000000000001,0.022754340245324602,0.8302110646224143,0.0660424586868117
1752.5254691689008,0.0756,0.015944905142395802,0.1376,0.01316966210652346,0.7867999999999999,0.023936582880603467,0.8301622939849276,0.06603892735761804
1754.3378016085792,0.076,0.016589153082662175,0.1372,0.012905812643921339,0.7868,0.02413627974647292,0.8300269554212256,0.06586125894492177
1756.1501340482575,0.076,0.016589153082662175,0.1376,0.012026637102698324,0.7864,0.023061656488639292,0.8299100785153872,0.06595035554749434
1757.9624664879357,0.0764,0.016044936896105262,0.1384,0.01304760514424007,0.7851999999999999,0.023735205918634848,0.8299118353851164,0.06601093933956308
1759.774798927614,0.07759999999999999,0.015615377036754505,0.1372,0.013151425778218874,0.7851999999999999,0.023936582880603463,0.8299607443296155,0.06633164574808115
1761.5871313672924,0.0764,0.015742934923323543,0.13799999999999998,0.012930583900195688,0.7856,0.023677837739117958,0.8301142275742659,0.06633298059823602
1763.3994638069705,0.07599999999999998,0.0157987341265052,0.1376,0.0128,0.7864,0.022782449385436998,0.8300259902053492,0.06620905008753646
1765.2117962466489,0.0764,0.01543502510525979,0.13840000000000002,0.01304760514424007,0.7851999999999999,0.02213052190979686,0.8300306422315797,0.06631234495818351
1767.0241286863272,0.07559999999999999,0.01533101431738944,0.13840000000000002,0.014554724318928201,0.7859999999999999,0.022645087767549033,0.8300051255445636,0.0664907282705164
1768.8364611260054,0.07559999999999999,0.01533101431738944,0.1388,0.015078461459976607,0.7856,0.02264155471693582,0.8298617935758278,0.06663320955834595
1770.6487935656837,0.07599999999999998,0.015178932768808221,0.1388,0.013862178760930766,0.7852,0.020788458336298023,0.8298888554444981,0.06682074775484986
1772.461126005362,0.07599999999999998,0.015178932768808221,0.13840000000000002,0.014221111067704942,0.7856000000000001,0.02079999999999997,0.8298434136097201,0.06676951285116424
1774.2734584450402,0.0764,0.015538339679644027,0.13840000000000002,0.014444376068214231,0.7852,0.02154437281519234,0.8299926268226228,0.0668791818131089
1776.0857908847186,0.07519999999999999,0.015471263684650972,0.13720000000000002,0.015078461459976612,0.7876000000000001,0.021648094604375678,0.8300355824416155,0.06691457530645903
1777.898123324397,0.07559999999999999,0.01614434885648845,0.1368,0.015263027222671132,0.7875999999999999,0.02172187837181673,0.8298276468670294,0.06677440431904938
1779.710455764075,0.07559999999999999,0.015538339679644023,0.1368,0.014945233353815522,0.7876,0.02058737477193242,0.8296869194623883,0.0668633404224157
1781.5227882037534,0.07599999999999998,0.015283978539634237,0.13720000000000002,0.014864723340849638,0.7868,0.01943604898121013,0.8296234945864642,0.06691357361996822
1783.3351206434318,0.07559999999999999,0.015538339679644023,0.13720000000000002,0.014316424134538625,0.7872,0.018829763673503697,0.8297572574026544,0.06744907852587419
1785.1474530831101,0.07519999999999999,0.015778466338652816,0.1368,0.015471263684650974,0.7879999999999999,0.019431932482385773,0.8296853275224917,0.06772228617802192
1786.9597855227883,0.0744,0.01581897594662815,0.136,0.0157987341265052,0.7895999999999999,0.019612241075410004,0.8296572588631953,0.06780520016996175
1788.7721179624666,0.0748,0.016004999218994044,0.136,0.016589153082662178,0.7892,0.020865282169191944,0.8294945170656476,0.06837217538549704
1790.584450402145,0.0744,0.016019987515600628,0.1368,0.016951696080333676,0.7888,0.02107510379571117,0.829554772986216,0.06835596411697421
1792.396782841823,0.07479999999999999,0.016302147097851865,0.13640000000000002,0.01729277305697383,0.7888,0.021821090715177356,0.8295799406251734,0.06827857466145022
1794.2091152815015,0.07479999999999999,0.016975276139138355,0.136,0.01697056274847714,0.7892,0.021469979040511414,0.8296336055438914,0.06835044892949393
1796.0214477211798,0.0744,0.01591979899370592,0.1368,0.01713942822850284,0.7888,0.020222759455623247,0.8297039065702496,0.06830081563358009
1797.833780160858,0.0744,0.01591979899370592,0.1356,0.0172,0.7899999999999999,0.02095709903588756,0.8296884365880681,0.0682336995867659
1799.6461126005363,0.0744,0.01591979899370592,0.1348,0.016203703280423275,0.7908,0.01927070315271343,0.8297951757296429,0.06791245609429943
1801.4584450402147,0.074,0.015517731793016661,0.1348,0.0156,0.7912,0.019082976707002482,0.8296625374726375,0.06799951512240814
1803.2707774798928,0.0744,0.0152,0.1348,0.0156,0.7908000000000001,0.01927070315271343,0.829685379752925,0.06763988956931219
1805.0831099195711,0.07559999999999999,0.016044936896105262,0.13440000000000002,0.016608431593621357,0.79,0.020179197209007085,0.8298396880545358,0.06754096504005962
1806.8954423592495,0.07559999999999999,0.016044936896105262,0.134,0.01632176461048253,0.7904,0.020411761315476902,0.8298273242474717,0.06833681521588277
1808.7077747989276,0.07519999999999999,0.015263027222671128,0.1332,0.01610465771135792,0.7916000000000001,0.020431348462595398,0.8297872014614152,0.06834184581423985
1810.520107238606,0.07559999999999999,0.015120846537148638,0.1332,0.01630214709785187,0.7912,0.020063897926375113,0.8296843993470644,0.06839545817726365
1812.3324396782843,0.07599999999999998,0.015491933384829668,0.13240000000000002,0.015844241856270688,0.7915999999999999,0.020509509989270817,0.8297805479203844,0.06770634914622314
1814.1447721179625,0.07559999999999999,0.015120846537148638,0.13240000000000002,0.01729277305697383,0.792,0.020552372125864197,0.8297433914726294,0.06767742142684494
1815.9571045576408,0.07479999999999999,0.014091131963046831,0.132,0.017158088471621775,0.7931999999999999,0.021018087448671435,0.8297643259189205,0.06734763470824941
1817.7694369973192,0.0744,0.014444376068214231,0.1328,0.017780888616714296,0.7928,0.02099904759745069,0.8297616772742055,0.06747936786220039
1819.5817694369973,0.07479999999999999,0.01486472334084964,0.13240000000000002,0.017749366185867033,0.7928,0.022184679398179266,0.8297825413773842,0.06748292199627895
1821.3941018766757,0.0744,0.014987995196156156,0.1336,0.018084247288731706,0.792,0.022271057451320082,0.8296140483399599,0.06719280660371477
1823.206434316354,0.07479999999999999,0.014316424134538626,0.134,0.017274258305351353,0.7911999999999999,0.02261327044016411,0.8295364471386435,0.0671675269520826
1825.0187667560322,0.07479999999999999,0.014864723340849638,0.134,0.016994116628998406,0.7912,0.023172397372736377,0.8293602573577245,0.06710137204021964
1826.8310991957105,0.07479999999999999,0.014864723340849638,0.1336,0.017726815844928273,0.7916000000000001,0.023627103080995773,0.8295119315190108,0.06707133963855255
1828.6434316353889,0.07479999999999999,0.013862178760930764,0.1332,0.01798221343439122,0.7919999999999999,0.02262741699796952,0.8293035486355647,0.06700783627376806
1830.455764075067,0.0744,0.01352922762023021,0.13440000000000002,0.0170833252032501,0.7912,0.02084610275327261,0.8292981698719595,0.06686919917640899
1832.2680965147454,0.07399999999999998,0.013769531582446804,0.136,0.016685322891691372,0.79,0.020258331619360956,0.8292016306381236,0.06696691724861757
1834.0804289544237,0.0744,0.013410443691392169,0.13520000000000001,0.01666613332479973,0.7904000000000001,0.02025438224187546,0.8290897964029034,0.06698140353734228
1835.892761394102,0.0744,0.01410815367083872,0.13440000000000002,0.015304901175767195,0.7912000000000001,0.02038038272457119,0.828976998240863,0.06701214974193069
1837.7050938337802,0.0744,0.01410815367083872,0.134,0.01582403235588199,0.7916000000000001,0.02043134846259541,0.8291091724982443,0.06696182806661412
1839.5174262734586,0.07479999999999999,0.014864723340849637,0.13440000000000002,0.015615377036754509,0.7908000000000001,0.02063395260244628,0.8293817262093697,0.06684034604987774
1841.329758713137,0.0744,0.01477294825009551,0.1336,0.01540908822740658,0.7919999999999999,0.020079840636817812,0.8292934929935629,0.06676776714204452
1843.142091152815,0.07479999999999999,0.014864723340849637,0.13440000000000002,0.014987995196156158,0.7908000000000001,0.019518196638009355,0.8292715509515561,0.06658133009695466
1844.9544235924934,0.07399999999999998,0.014338758663147934,0.13440000000000002,0.014987995196156158,0.7916,0.01979494885065379,0.8292563255646168,0.06665206432087808
1846.7667560321718,0.07479999999999999,0.01420422472365176,0.134,0.01411382301150188,0.7912000000000001,0.018829763673503704,0.8290841836932898,0.06641048147689473
1848.57908847185,0.0744,0.01444437606821423,0.13440000000000002,0.014221111067704944,0.7912,0.01899894733926066,0.8290490797358444,0.06634033940485115
1850.3914209115283,0.07479999999999999,0.014316424134538623,0.134,0.01433875866314794,0.7912,0.018998947339260656,0.8290215814862627,0.0663059532129105
1852.2037533512066,0.07519999999999999,0.014176036117335478,0.134,0.014449913494550756,0.7908000000000001,0.01984338680769993,0.8289235663055818,0.06625923913211712
1854.0160857908847,0.07479999999999999,0.014538225476308996,0.1336,0.014987995196156158,0.7916,0.02104851538707658,0.828897735127379,0.0662461417618031
1855.828418230563,0.07399999999999998,0.014338758663147938,0.1348,0.014316424134538625,0.7911999999999999,0.020846102753272592,0.8289190427491768,0.06604420582313844
1857.6407506702415,0.0744,0.014221111067704942,0.1348,0.015289211882893115,0.7908,0.02146997904051141,0.8290823257911748,0.06610438854441847
1859.4530831099196,0.0728,0.014729562111617576,0.1348,0.015702229141112415,0.7924000000000001,0.022374986033515183,0.8290959589685727,0.06586627189009431
1861.265415549598,0.0728,0.015051910177781425,0.13520000000000001,0.01515783625719713,0.792,0.021981810662454523,0.8290099450834802,0.06595441978797678
1863.0777479892763,0.0728,0.015051910177781425,0.136,0.014198591479439077,0.7912,0.021150886506243635,0.8290939136572542,0.06588631650654943
1864.8900804289544,0.0728,0.01577846633865282,0.136,0.013386560424545207,0.7912,0.02099904759745068,0.8290847929946079,0.06579995241182243
1866.7024128686328,0.07239999999999999,0.015640971836813723,0.1348,0.013151425778218873,0.7928,0.01998399359487485,0.8291603007407833,0.06588293432998772
1868.5147453083111,0.0732,0.014756693396557373,0.1348,0.013272528018429644,0.792,0.019839354828219573,0.8291468717642967,0.06592959364723086
1870.3270777479893,0.0736,0.01410815367083872,0.1348,0.012655433615645098,0.7916,0.018542923178398795,0.8290757782517131,0.06592944046375186
1872.1394101876676,0.074,0.014000000000000002,0.136,0.013386560424545207,0.79,0.01937008002048519,0.8290405523086555,0.0657222574420352
1873.951742627346,0.0744,0.014333178293735134,0.1348,0.013392535234226562,0.7908000000000002,0.019923855048659622,0.8290101478177194,0.0658077325593285
1875.7640750670241,0.07399999999999998,0.013769531582446804,0.13640000000000002,0.012955307792561314,0.7896000000000001,0.019693653800145858,0.8291768849653518,0.06606530907147252
1877.5764075067025,0.07399999999999998,0.013769531582446804,0.136,0.013266499161421596,0.79,0.019939909728983216,0.8293140274276054,0.06599080998715429
1879.3887399463808,0.07399999999999998,0.01411382301150188,0.13720000000000002,0.012399999999999998,0.7888000000000001,0.01908297670700249,0.8293737651310978,0.06600993758181438
1881.2010723860592,0.07399999999999998,0.01411382301150188,0.138,0.012425779653607251,0.788,0.019099738218101302,0.8290830851218383,0.06617288970554304
1883.0134048257373,0.07359999999999998,0.014221111067704942,0.13720000000000002,0.012139192724394812,0.7892,0.019103926298015272,0.8290350800360022,0.06612723166904474
1884.8257372654157,0.07319999999999999,0.013746272221951666,0.1368,0.012106196760337242,0.79,0.01727425830535134,0.8290489690671266,0.06617941926923332
1886.638069705094,0.07359999999999998,0.014444376068214231,0.136,0.01186591757935306,0.7904,0.017726815844928252,0.8289152354092604,0.06626328900299507
1888.4504021447722,0.07359999999999998,0.014444376068214231,0.136,0.012649110640673516,0.7904,0.01808424728873169,0.8290463465506923,0.06624618677908901
1890.2627345844505,0.07399999999999998,0.014993331851193049,0.136,0.011593101396951548,0.7899999999999999,0.017910890541790472,0.8291592130479625,0.06694867498192861
1892.0750670241289,0.07399999999999998,0.01411382301150188,0.13640000000000002,0.011655041827466768,0.7896,0.017176728442867096,0.8291924194261504,0.06640485361552033
1893.887399463807,0.07359999999999998,0.013646977687385585,0.13640000000000002,0.011655041827466768,0.7899999999999999,0.017640861656959942,0.829107122881994,0.0662961618086394
1895.6997319034854,0.07359999999999998,0.014221111067704942,0.13720000000000002,0.012006664815842904,0.7892,0.01771327186038761,0.8290021582295097,0.06646808025043587
1897.5120643431637,0.07399999999999998,0.01411382301150188,0.1376,0.012419339757008017,0.7884000000000001,0.01765899204371529,0.8292165221318605,0.06634587566757623
1899.3243967828419,0.07399999999999998,0.014449913494550756,0.1376,0.012547509713086496,0.7884,0.01888491461458059,0.8292354182229513,0.06636834937136017
1901.1367292225202,0.07399999999999998,0.014449913494550756,0.138,0.013535139452550905,0.788,0.018590320061795593,0.8292772607886217,0.06651178247659885
1902.9490616621986,0.0728,0.013833293172632467,0.13840000000000002,0.013879481258317977,0.7888000000000001,0.01882976367350371,0.829083367397496,0.06659314694296013
1904.7613941018767,0.0728,0.014176036117335481,0.138,0.014449913494550753,0.7892,0.02008382433701311,0.8291236749568911,0.06658806253101299
1906.573726541555,0.0732,0.014316424134538626,0.13840000000000002,0.012924395537122806,0.7884,0.019220822042774338,0.8292545890079099,0.06659327147343118
1908.3860589812334,0.0736,0.01387948125831798,0.138,0.013416407864998738,0.7884,0.018969449122207,0.829258070539845,0.06676355477650933
1910.1983914209115,0.0744,0.013763720427268204,0.13720000000000002,0.013029197979921863,0.7884,0.020035967658189102,0.8291857332892885,0.06667199425868399
1912.01072386059,0.074,0.013769531582446806,0.1368,0.01223764683262268,0.7891999999999999,0.01959999999999999,0.8292353321561896,0.06665926801148434
1913.8230563002683,0.074,0.012806248474865698,0.13640000000000002,0.012831211945876348,0.7895999999999999,0.019530488985173917,0.8292273253999483,0.06673182442757407
1915.6353887399464,0.074,0.012806248474865698,0.13520000000000001,0.013717142559585794,0.7908,0.020163333057805693,0.8294296656606728,0.06712032197407292
1917.4477211796248,0.0732,0.013392535234226566,0.1348,0.012905812643921339,0.792,0.02116601048851672,0.8295021007376044,0.06721573889425887
1919.260053619303,0.07319999999999999,0.013511476603243628,0.13520000000000001,0.013362634470792051,0.7916,0.022087100307645633,0.829728185568614,0.06718382798994174
1921.0723860589812,0.07279999999999999,0.013362634470792051,0.13440000000000002,0.013763720427268198,0.7928,0.022824548188299366,0.8298900192548393,0.06689008069413926
1922.8847184986596,0.07319999999999999,0.0126554336156451,0.13480000000000003,0.014538225476308996,0.792,0.022342784070030305,0.8300116368576596,0.06687115655268717
1924.697050938338,0.07319999999999999,0.013392535234226562,0.13480000000000003,0.015184202316881846,0.792,0.023392306427541514,0.8299774401710082,0.06687125922355984
1926.509383378016,0.0728,0.0137171425595858,0.13600000000000004,0.015594870951694342,0.7912000000000001,0.02431789464571306,0.8301112785800632,0.06680989737078077
1928.3217158176944,0.0728,0.0137171425595858,0.13480000000000003,0.014971973817770321,0.7924,0.023423065555131756,0.8303305858426511,0.0663304309331699
1930.1340482573728,0.0728,0.0137171425595858,0.13480000000000003,0.015393505123915087,0.7924,0.02409647277092645,0.8303424624172054,0.06694840391623448
1931.9463806970512,0.0728,0.0137171425595858,0.13360000000000002,0.015304901175767193,0.7936000000000002,0.023542302351299456,0.8301469674892074,0.06714059695354914
1933.7587131367293,0.0728,0.014620533505997655,0.13360000000000002,0.015512575543732253,0.7936,0.02440983408382777,0.8299588934917963,0.06684807938234079
1935.5710455764076,0.07239999999999999,0.015120846537148642,0.13360000000000002,0.01601998751560063,0.7939999999999999,0.026061465806819076,0.829845905329454,0.06690491940669406
1937.383378016086,0.0712,0.014176036117335483,0.13360000000000002,0.015512575543732253,0.7951999999999999,0.02553742351921979,0.8297558900754536,0.06690506101573974
1939.1957104557641,0.072,0.013856406460551019,0.13240000000000002,0.016341358572652398,0.7956,0.026378779350076074,0.8297668114747774,0.06704942908571333
1941.0080428954425,0.072,0.013266499161421601,0.13240000000000002,0.017385051049680585,0.7956000000000001,0.027096863287103912,0.829719513891248,0.06704070702819324
1942.8203753351208,0.0716,0.013440238093129156,0.13240000000000002,0.01701293625450939,0.796,0.02647262737243887,0.8296917807243162,0.06680772755158242
1944.632707774799,0.07199999999999998,0.013856406460551019,0.13280000000000003,0.0176,0.7952000000000001,0.027352513595646017,0.8297864922458693,0.06728251335875465
1946.4450402144773,0.07159999999999998,0.013676256797823007,0.13360000000000002,0.017726815844928273,0.7948000000000001,0.027308606701917256,0.8299283960318439,0.06730291804946431
1948.2573726541557,0.07199999999999998,0.013740451229854136,0.13440000000000002,0.018693314312876675,0.7936000000000001,0.028068487668558136,0.8301096935702938,0.06728877664644906
1950.0697050938338,0.07279999999999999,0.014176036117335481,0.13440000000000002,0.01852133904446436,0.7928,0.028610487587596264,0.8303541066443678,0.067490489015934
1951.8820375335122,0.07239999999999999,0.014136477637657834,0.13400000000000004,0.01791089054179049,0.7936,0.028011426240018553,0.8300750128380324,0.06770832468088789
1953.6943699731905,0.07239999999999999,0.014136477637657834,0.13440000000000002,0.016511813952440238,0.7932,0.02683579698835121,0.8298760397379598,0.06753412795369822
1955.5067024128687,0.072,0.01419859147943908,0.13280000000000003,0.01723252738283041,0.7952,0.0275274408545364,0.8300713085764999,0.0670747420768126
1957.319034852547,0.0728,0.014945233353815526,0.13360000000000002,0.0168,0.7935999999999999,0.028125433329995106,0.8300745350098119,0.06740994918857779
1959.1313672922254,0.0728,0.014945233353815526,0.13360000000000002,0.016218507946170635,0.7935999999999999,0.027492544443903325,0.8300885556423772,0.06740057548165414
1960.9436997319035,0.07239999999999999,0.014361058456812995,0.13440000000000002,0.01651181395244023,0.7932,0.02724995412840175,0.8303111391021842,0.0673582600836039
1962.7560321715819,0.07239999999999999,0.014361058456812995,0.13400000000000004,0.01708800749063506,0.7936,0.028068487668558125,0.8303037015784016,0.06740783912199792
1964.5683646112602,0.0728,0.014062716664997558,0.13480000000000003,0.018070971196922428,0.7924,0.028646814831670198,0.8303149869218995,0.06729951664465851
1966.3806970509384,0.0728,0.014062716664997558,0.13360000000000002,0.017545369759569045,0.7935999999999999,0.028125433329995106,0.8300789708788372,0.06697542759441731
1968.1930294906167,0.0728,0.014288456879593403,0.13400000000000004,0.01817690842800282,0.7931999999999999,0.028680306832389365,0.830025829431279,0.06657572354267285
1970.005361930295,0.0732,0.013629380029920656,0.13440000000000002,0.020095770699328754,0.7924,0.029742898312034086,0.8298904889979533,0.06666334791332941
1971.8176943699732,0.0736,0.014333178293735135,0.13520000000000004,0.01874459922217597,0.7912000000000001,0.0291643618136931,0.8297670433582993,0.0667296811777183
1973.6300268096516,0.074,0.014226735395022993,0.13600000000000004,0.018761663039293715,0.79,0.029407482041140482,0.8299465719384717,0.06619871633841676
1975.44235924933,0.0744,0.013994284547628721,0.13560000000000003,0.018369540005128054,0.79,0.029298464123567975,0.8301712205411645,0.06615268303132756
1977.254691689008,0.074,0.01411382301150188,0.13600000000000004,0.017798876369029593,0.79,0.02835489375751565,0.8302188691335687,0.06593476571679671
1979.0670241286864,0.0736,0.01341044369139217,0.13560000000000003,0.017385051049680588,0.7908,0.027367133572955716,0.8299718658678795,0.06609106867320458
1980.8793565683648,0.07399999999999998,0.01341640786499874,0.13640000000000002,0.016823792675850473,0.7896,0.027258760059841305,0.8303121240165297,0.06691652893341013
1982.691689008043,0.07399999999999998,0.01433875866314794,0.13720000000000004,0.016975276139138358,0.7888000000000001,0.028554509276119584,0.830264300078769,0.06691889866566991
1984.5040214477212,0.07399999999999998,0.013535139452550905,0.13680000000000003,0.017325126262166174,0.7892,0.028343605980890994,0.8302653053162482,0.06689207797775736
1986.3163538873996,0.0744,0.013529227620230212,0.13640000000000002,0.018106352476410043,0.7892000000000001,0.028791665460684963,0.8303171847002467,0.06689497922045112
1988.128686327078,0.07479999999999999,0.013511476603243632,0.13600000000000004,0.018066543665017948,0.7892,0.02862446506050374,0.8302957359327111,0.06674196402933563
1989.941018766756,0.07479999999999999,0.013511476603243632,0.13600000000000004,0.017158088471621775,0.7892,0.028059935851672924,0.8303524602127006,0.06682961008090403
1991.7533512064344,0.07519999999999999,0.014062716664997558,0.13680000000000003,0.016569852141766383,0.7879999999999999,0.027885480092693392,0.8302593521248853,0.06685976654873835
1993.5656836461128,0.0764,0.0142492105044455,0.13520000000000004,0.016761861471805573,0.7884,0.028139651739138478,0.8303001254180529,0.06670361827226523
1995.378016085791,0.0764,0.0142492105044455,0.13480000000000003,0.01771327186038762,0.7888,0.028777769197767904,0.8302296529345827,0.06691894731819477
1997.1903485254693,0.0768,0.014400000000000001,0.13400000000000004,0.01782133552795637,0.7892,0.02928754001277675,0.8302141332446104,0.06685247474878082
1999.0026809651476,0.0768,0.014400000000000001,0.13440000000000002,0.017453939383417143,0.7888,0.029109448637856385,0.8304608656203654,0.067433961286851
2000.8150134048258,0.0768,0.014620533505997652,0.13440000000000002,0.017269626515938323,0.7888,0.029491693745866805,0.8303514675380643,0.06733112038150363
2002.6273458445041,0.07719999999999999,0.01507846145997661,0.13440000000000002,0.017269626515938323,0.7883999999999999,0.03006393187858167,0.8303881540361431,0.0674306169472726
2004.4396782841825,0.07719999999999999,0.01507846145997661,0.13480000000000003,0.017348198753761153,0.7879999999999999,0.03014630989026682,0.8302318557183573,0.06745262447610526
2006.2520107238606,0.07719999999999999,0.01507846145997661,0.13560000000000003,0.016341358572652398,0.7872,0.029109448637856385,0.8304251852490065,0.0670826303996668
2008.064343163539,0.07719999999999999,0.015702229141112415,0.13560000000000003,0.0172,0.7872,0.03060980235153437,0.8304245614455843,0.0670503010495235
2009.8766756032173,0.07719999999999999,0.015702229141112415,0.13600000000000004,0.01715808847162177,0.7867999999999999,0.0307271866593738,0.8303808830227697,0.06685489524907787
2011.6890080428955,0.07719999999999999,0.01507846145997661,0.13560000000000003,0.01663249830903343,0.7872000000000001,0.03013569312293977,0.8302817780867144,0.0668641018941333
2013.5013404825738,0.07759999999999999,0.015409088227406578,0.13560000000000003,0.01663249830903343,0.7868,0.030465718438927373,0.8302179658262725,0.06691156516981156
2015.3136729222522,0.07759999999999999,0.015409088227406578,0.13600000000000004,0.016395121225535356,0.7864000000000001,0.030262848511004366,0.8302070666662942,0.06684367662851526
2017.1260053619303,0.07719999999999999,0.015599999999999998,0.13680000000000003,0.015051910177781425,0.786,0.029298464123567958,0.8300290846732237,0.06681272952836674
2018.9383378016087,0.0768,0.0164730082255792,0.13680000000000003,0.014729562111617576,0.7864000000000001,0.029997333214804262,0.830019673771002,0.06706595361363364
2020.750670241287,0.0768,0.014945233353815522,0.13760000000000003,0.01477294825009551,0.7855999999999999,0.02896618718437066,0.8301587015120697,0.06696131858267713
2022.5630026809652,0.0768,0.014945233353815522,0.13800000000000004,0.014560219778561036,0.7851999999999999,0.028902595039200184,0.8302863429588794,0.06686607724176188
2024.3753351206435,0.0764,0.015844241856270688,0.13920000000000005,0.015051910177781423,0.7844,0.030170183957012903,0.8304170735670466,0.06672217344490941
2026.1876675603219,0.0764,0.015538339679644027,0.13920000000000005,0.014945233353815524,0.7844,0.02963511430718632,0.8304358795337485,0.06658053911028726
2028.0,0.07599999999999998,0.015283978539634238,0.13920000000000005,0.013948476619330154,0.7848,0.028045677028732955,0.8302896072758609,0.0667563581974548


==> data/vary-train-size/retrieval-only-eval-python.csv <==
ix,ans0avg,ans0std,ans1avg,ans1std,ans2avg,ans2std,simavg,simstd
0.0,0.5,0.5,0.0,0.0,0.5,0.5,0.7791179564688689,0.0
3.3465346534653464,0.3,0.24494897427831783,0.0,0.0,0.7,0.24494897427831783,0.7725184394358398,0.05872850773087279
6.693069306930693,0.36666666666666664,0.17950549357115014,0.0,0.0,0.6333333333333335,0.17950549357115012,0.782335475311804,0.052641631275014
10.03960396039604,0.475,0.20766559657295183,0.0,0.0,0.525,0.20766559657295183,0.7957662131241546,0.06056495553100656
13.386138613861386,0.5399999999999999,0.128062484748657,0.0,0.0,0.45999999999999996,0.12806248474865697,0.8014658323189374,0.061896095127332365
16.73267326732673,0.5166666666666667,0.11666666666666667,0.0,0.0,0.4833333333333333,0.11666666666666667,0.8048647517231713,0.06877797595836731
20.07920792079208,0.47142857142857136,0.11157499537009506,0.0,0.0,0.5285714285714286,0.11157499537009505,0.8019870151523696,0.06710370251563799
23.425742574257423,0.475,0.09354143466934853,0.0,0.0,0.525,0.09354143466934853,0.8071222965256922,0.06720163242739789
26.77227722772277,0.4444444444444445,0.07027283689263067,0.0,0.0,0.5555555555555556,0.07027283689263068,0.8081288502312169,0.0654093327888483
30.11881188118812,0.44000000000000006,0.04898979485566355,0.0,0.0,0.5599999999999998,0.04898979485566354,0.8089665071256917,0.062365616165687254
33.46534653465346,0.41818181818181815,0.04453617714151231,0.0,0.0,0.5818181818181818,0.04453617714151235,0.8090740222267268,0.05969697684332466
36.81188118811881,0.41666666666666663,5.551115123125783e-17,0.0,0.0,0.5833333333333331,1.1102230246251565e-16,0.8103377008303243,0.05716036992184174
40.15841584158416,0.38461538461538464,0.0,0.015384615384615385,0.030769230769230767,0.6,0.030769230769230743,0.809216250472309,0.056842668360388385
43.504950495049506,0.36428571428571427,0.02142857142857142,0.03571428571428571,0.05758755534498964,0.5999999999999999,0.057142857142857134,0.8082120629637968,0.0569242558606077
46.85148514851485,0.33999999999999997,0.02000000000000001,0.04666666666666667,0.060000000000000005,0.6133333333333335,0.05811865258054231,0.8060724531939906,0.05636564262897256
50.198019801980195,0.33125,0.028641098093474003,0.04375,0.05625000000000001,0.625,0.04841229182759271,0.8040441084916459,0.0555487167862822
53.54455445544554,0.31176470588235294,0.0269563276173873,0.058823529411764705,0.058823529411764705,0.6294117647058821,0.05294117647058825,0.8020299933147212,0.05611646443456868
56.89108910891089,0.3111111111111111,0.036851386559504436,0.0611111111111111,0.05241100628920336,0.6277777777777778,0.04999999999999998,0.8000564202508981,0.05516515805856315
60.23762376237624,0.3052631578947368,0.03938586722919939,0.06315789473684211,0.04588314677411235,0.631578947368421,0.033287133264930324,0.7987946885436,0.054374984739648684
63.58415841584158,0.29500000000000004,0.04153311931459036,0.06,0.04358898943540673,0.645,0.034999999999999996,0.7978006998542975,0.054270261366318545
66.93069306930693,0.28095238095238095,0.03955535172818131,0.05714285714285714,0.041513323271815936,0.661904761904762,0.03333333333333331,0.7972672638794995,0.05467020099364801
70.27722772277228,0.2727272727272727,0.03520893951097652,0.05454545454545454,0.039626354032187935,0.6727272727272727,0.03401506715249037,0.7970885186404499,0.05359990466505593
73.62376237623762,0.26086956521739135,0.033678116053977546,0.07391304347826086,0.03395760728655067,0.6652173913043479,0.0199242421519819,0.7962407280395968,0.053186833565154204
76.97029702970296,0.25416666666666665,0.029166666666666667,0.08333333333333334,0.026352313834736494,0.6625,0.029166666666666688,0.7954739275013992,0.053142931203432546
80.31683168316832,0.25200000000000006,0.031240998703626628,0.08399999999999999,0.02154065922853801,0.6639999999999999,0.026532998322843216,0.7948977706269782,0.052140062346572015
83.66336633663366,0.24615384615384617,0.02551249838734922,0.08846153846153844,0.017625291134445536,0.6653846153846155,0.02462740091320323,0.79453386236054,0.05127095536455664
87.00990099009901,0.24074074074074076,0.018518518518518517,0.09259259259259259,0.018518518518518517,0.6666666666666666,0.028688765527462388,0.7936300361314335,0.05046240469399523
90.35643564356435,0.2357142857142857,0.017496355305594135,0.08928571428571427,0.017857142857142856,0.6750000000000002,0.02499999999999999,0.7933772416831343,0.049700344103097926
93.7029702970297,0.22758620689655173,0.01689303270884951,0.0896551724137931,0.016893032708849502,0.6827586206896552,0.025804533701889263,0.7934680204293828,0.049040689176560986
97.04950495049505,0.23000000000000004,0.009999999999999998,0.09,0.01527525231651947,0.68,0.01632993161855453,0.7930850705277004,0.04850897829708694
100.39603960396039,0.2258064516129032,2.7755575615628914e-17,0.09677419354838711,1.3877787807814457e-17,0.6774193548387097,1.1102230246251565e-16,0.7919328326944428,0.04777950353473773
103.74257425742574,0.228125,0.014320549046737002,0.096875,0.009375,0.675,0.015309310892394862,0.7931404354783325,0.05484483078722675
107.08910891089108,0.22424242424242422,0.014845392380504108,0.10000000000000002,0.013886593015017695,0.6757575757575759,0.019403406780099525,0.7938103235841381,0.05405786516424928
110.43564356435643,0.2176470588235294,0.014408763192842228,0.10588235294117647,0.023529411764705882,0.6764705882352942,0.02630668208823285,0.7941307489053273,0.05340226288837874
113.78217821782178,0.21714285714285717,0.013997084244475296,0.10571428571428572,0.02571428571428571,0.6771428571428573,0.02871393034605969,0.7942728626750948,0.05419846951798262
117.12871287128712,0.21388888888888893,0.012729376930432882,0.11388888888888889,0.026205503144601676,0.6722222222222223,0.024216105241892622,0.7953529219798614,0.055397985695116204
120.47524752475248,0.21081081081081082,0.016216216216216217,0.11891891891891893,0.030096023582864985,0.6702702702702702,0.02648097019225055,0.7954556121895998,0.05470003299363278
123.82178217821782,0.21578947368421053,0.01969293361459969,0.12105263157894737,0.031578947368421054,0.6631578947368421,0.02834297266912896,0.7964427901027273,0.054110694469744924
127.16831683168316,0.22051282051282048,0.023500388179260718,0.1282051282051282,0.030338870682562136,0.6512820512820514,0.026148818018424533,0.7979393125894164,0.056283024552159076
130.5148514851485,0.22249999999999998,0.02358495283014151,0.12749999999999997,0.028394541729001365,0.65,0.0223606797749979,0.7980079709547827,0.05561835381684752
133.86138613861385,0.2170731707317073,0.023009710078186835,0.12682926829268293,0.02626909662016831,0.6560975609756097,0.02026005820223921,0.7978029413899113,0.05619308191410365
137.2079207920792,0.21904761904761902,0.027766437594501432,0.1261904761904762,0.030210898905832187,0.6547619047619049,0.024397501823713325,0.7982032312494365,0.05642402193491298
140.55445544554456,0.22093023255813954,0.028003708322772783,0.12790697674418605,0.03163132676450103,0.6511627906976745,0.031200948523252878,0.7983806277719909,0.05588623076462278
143.9009900990099,0.225,0.035863031450135224,0.1318181818181818,0.03340213285613425,0.6431818181818182,0.03222147017899507,0.7986605808622012,0.05689718898999972
147.24752475247524,0.22666666666666666,0.038232556742411675,0.13555555555555557,0.03506607519568778,0.6377777777777778,0.03590109871423003,0.7992132547222642,0.05639107517950759
150.59405940594058,0.22608695652173916,0.03913043478260869,0.1347826086956522,0.033396285860298296,0.6391304347826087,0.036635433796418974,0.7990342772698811,0.055789554362872765
153.94059405940592,0.22765957446808516,0.04260634977553359,0.14042553191489363,0.0332351050038581,0.6319148936170211,0.0356660736473196,0.7997471963754902,0.05521835461447484
157.2871287128713,0.23125,0.03891987852556125,0.14166666666666666,0.03200477394945253,0.6270833333333334,0.028641098093473972,0.800207036928111,0.05464202530176972
160.63366336633663,0.23265306122448984,0.036734693877551024,0.14285714285714285,0.02886150127292031,0.6244897959183675,0.02768297952296029,0.8000132424635078,0.054096866965267366
163.98019801980197,0.23200000000000004,0.036000000000000004,0.14200000000000002,0.028913664589601918,0.626,0.028354893757515688,0.8007153870340314,0.05462436702708033
167.32673267326732,0.22941176470588234,0.03620820649533213,0.1411764705882353,0.026012743453767848,0.6294117647058824,0.023934422775948434,0.8007335237314569,0.05446017404194769
170.67326732673266,0.23076923076923075,0.035459786374203404,0.13846153846153847,0.025512498387349227,0.6307692307692309,0.025512498387349217,0.8005622239731431,0.05405134429923921
174.01980198019803,0.2320754716981132,0.037782989423586384,0.13962264150943396,0.02264150943396226,0.6283018867924529,0.026749899771241172,0.8014199713624596,0.053539087099347904
177.36633663366337,0.2333333333333333,0.037221761559707,0.14259259259259255,0.02349736581564726,0.624074074074074,0.02625453125695896,0.8018051423393413,0.05308186254026261
180.7128712871287,0.2309090909090909,0.03454545454545453,0.14181818181818182,0.022709083630539632,0.6272727272727272,0.02189380832507687,0.8017244650945384,0.05315886641885246
184.05940594059405,0.22857142857142856,0.030722590239437953,0.14285714285714285,0.021128856368212916,0.6285714285714287,0.019232731454051803,0.8017623053686602,0.05384719763594904
187.4059405940594,0.2245614035087719,0.03018359742821974,0.14912280701754388,0.019614631381577104,0.6263157894736843,0.022260662351665822,0.8025565726607718,0.05387617216107312
190.75247524752476,0.2241379310344828,0.028850345742554337,0.15000000000000005,0.02047300359834124,0.6258620689655172,0.017327371760553257,0.8025657238640636,0.05373602017330713
194.0990099009901,0.22203389830508474,0.0297938912394016,0.14915254237288136,0.02248559179901966,0.6288135593220339,0.017695434760865363,0.8025399383496413,0.053368763335573284
197.44554455445544,0.21999999999999997,0.03055050463303894,0.155,0.019790570145063194,0.6249999999999998,0.021408720964441883,0.8029215922263464,0.05458433883366557
200.79207920792078,0.219672131147541,0.030405306542608864,0.15737704918032785,0.019672131147540982,0.6229508196721312,0.023183828891362238,0.8026535791337268,0.054712085992232984
204.13861386138612,0.2193548387096774,0.027181128300568895,0.15645161290322585,0.02169939362431244,0.6241935483870968,0.01915216465651276,0.8026162957715937,0.05426987718441
207.4851485148515,0.2174603174603175,0.02753865329031345,0.1603174603174603,0.02182178902359924,0.6222222222222221,0.02105793517685969,0.8028765517717538,0.05426010889228009
210.83168316831683,0.215625,0.024999999999999998,0.1640625,0.020070675904164264,0.6203125,0.022152260748059104,0.8034474638110959,0.055893034548192506
214.17821782178217,0.21692307692307694,0.019999999999999997,0.1646153846153846,0.01826821859544295,0.6184615384615384,0.02153846153846156,0.8036078313455232,0.0555244746716895
217.5247524752475,0.21515151515151515,0.02121212121212121,0.16363636363636364,0.02010075630518424,0.6212121212121211,0.023472626340651004,0.8037393574185112,0.05526936187301549
220.87128712871285,0.2179104477611941,0.020245761143657514,0.1611940298507463,0.019800745017047164,0.6208955223880599,0.024250860909361117,0.8042454534508858,0.054857333982471286
224.21782178217822,0.21617647058823533,0.01978474124569663,0.16176470588235295,0.02181234849145783,0.6220588235294118,0.025513752313084538,0.8044936977510776,0.05557443592518297
227.56435643564356,0.21739130434782608,0.018332044406773215,0.16376811594202897,0.019498005865324214,0.6188405797101451,0.022498803907623263,0.8045392373489376,0.05561845360324507
230.9108910891089,0.2157142857142857,0.016225452416572205,0.16714285714285712,0.0169633458386256,0.6171428571428571,0.018952141659173725,0.8048916989031232,0.05604410624891443
234.25742574257424,0.2140845070422535,0.016425216605198033,0.1676056338028169,0.017192331853146062,0.6183098591549296,0.018309859154929584,0.8050576584977349,0.055686992526446225
237.60396039603958,0.21527777777777776,0.017840600803701565,0.16944444444444445,0.016197088596792496,0.6152777777777778,0.01868558895426904,0.8057082816896928,0.055329437080701066
240.95049504950495,0.21506849315068494,0.01626622203703824,0.1684931506849315,0.013766952905645054,0.6164383561643836,0.015006097465895011,0.8056492003569957,0.055156919894338456
244.2970297029703,0.21351351351351355,0.01575932944552784,0.17432432432432435,0.015348400934595337,0.6121621621621621,0.013580913001514703,0.8057342480197317,0.05535986228202435
247.64356435643563,0.21200000000000002,0.015143755588800725,0.17466666666666666,0.01627540748764494,0.6133333333333333,0.011925695879998869,0.8060791467261449,0.05519320594876067
250.99009900990097,0.21052631578947367,0.011768778828946263,0.175,0.015624134325049891,0.6144736842105264,0.011842105263157909,0.8063860298403831,0.054925651554819356
254.3366336633663,0.21298701298701297,0.00861460984507895,0.1766233766233766,0.013244206528812433,0.6103896103896104,0.012987012987012969,0.8062542122469851,0.054693205500611276
257.68316831683165,0.21153846153846154,0.008600261451922267,0.17564102564102563,0.012884455924513968,0.6128205128205128,0.011176663957796608,0.8062965206025897,0.05463009575204579
261.029702970297,0.21645569620253163,0.008860759493670885,0.17721518987341772,0.01265822784810127,0.6063291139240505,0.01194174826842608,0.8064460905580452,0.05455726267961069
264.3762376237624,0.21750000000000003,0.009999999999999998,0.17875000000000002,0.009762812094883316,0.60375,0.008003905296791064,0.8066250092375007,0.05430994800305085
267.7227722772277,0.2160493827160494,0.00828173324999922,0.1765432098765432,0.009642283550502043,0.6074074074074074,0.0074074074074074415,0.8066214865140134,0.054163108830863005
271.0693069306931,0.2158536585365854,0.005588506945068103,0.17804878048780484,0.005974365226300426,0.6060975609756097,0.005588506945068073,0.8066300564365217,0.05403542419901362
274.4158415841584,0.21686746987951805,2.7755575615628914e-17,0.18072289156626506,0.0,0.6024096385542169,1.1102230246251565e-16,0.8071494729475772,0.053745295386245305
277.76237623762376,0.21547619047619046,0.003571428571428576,0.18214285714285716,0.005455447255899803,0.6023809523809522,0.0058321184351980224,0.8073666421709227,0.05443544454926909
281.1089108910891,0.21294117647058824,0.003529411764705887,0.1823529411764706,0.007892004626469844,0.6047058823529411,0.00941176470588234,0.8074893654382513,0.054124388331086216
284.45544554455444,0.21279069767441858,0.005328576389483531,0.18023255813953493,0.007800237130813215,0.6069767441860466,0.008701528806451019,0.8074018890655024,0.05381358979041558
287.8019801980198,0.21264367816091956,0.005747126436781616,0.18275862068965515,0.006189844605901726,0.6045977011494253,0.009195402298850606,0.8073857302720222,0.05413971295245035
291.1485148514851,0.21136363636363636,0.0075377836144440834,0.1840909090909091,0.00990658850804699,0.6045454545454545,0.01223901092530569,0.8075328098199771,0.055327051272285356
294.4950495049505,0.2101123595505618,0.007194521615093087,0.1853932584269663,0.011513427826920896,0.604494382022472,0.01310326268504558,0.8074712597620124,0.05564590097592764
297.84158415841586,0.20999999999999996,0.010482201257840666,0.18444444444444447,0.013333333333333336,0.6055555555555555,0.016666666666666694,0.8075447780689293,0.05533745176894842
301.18811881188117,0.20989010989010987,0.011472864295506103,0.18351648351648353,0.013048727568173536,0.6065934065934065,0.015384615384615396,0.8075238305955297,0.05508339879581287
304.53465346534654,0.2108695652173913,0.009962121075990949,0.1826086956521739,0.01442010778415391,0.6065217391304348,0.015974933105107707,0.807496583031523,0.05509443832099689
307.88118811881185,0.210752688172043,0.00985500149452869,0.18064516129032263,0.014265052861743661,0.6086021505376344,0.016796235862164846,0.8076536359400455,0.05488318214799142
311.2277227722772,0.20957446808510638,0.008308776250964527,0.17872340425531916,0.014113296980235739,0.6117021276595744,0.015231724535400372,0.8075638579449882,0.054732447935757406
314.5742574257426,0.20842105263157892,0.007877173445839871,0.17789473684210527,0.014471291668281608,0.6136842105263158,0.014161709523235456,0.807289188410137,0.05462058928464211
317.9207920792079,0.20729166666666665,0.008652733190539663,0.17708333333333331,0.013975424859373684,0.6156250000000001,0.015763277031689105,0.8072740102042228,0.05433661009548073
321.26732673267327,0.20618556701030927,0.010309278350515464,0.17628865979381442,0.014172914520481979,0.6175257731958765,0.018122057557986525,0.8070847977660984,0.05412461834657638
324.6138613861386,0.20510204081632652,0.01065337398868423,0.17448979591836739,0.014028292943742367,0.6204081632653062,0.018704390591656496,0.8070383884490899,0.053848777711528475
327.96039603960395,0.20505050505050507,0.011111111111111112,0.17373737373737375,0.014845392380504103,0.6212121212121212,0.020823765785947794,0.8067453572166912,0.053619834989803834
331.3069306930693,0.20400000000000001,0.009165151389911676,0.17299999999999996,0.016155494421403516,0.623,0.021470910553583862,0.8065724620225865,0.054179727484075575
334.65346534653463,0.201980198019802,0.009074407316744233,0.17326732673267323,0.01611764415455417,0.6247524752475246,0.021894400383659366,0.8065019905310382,0.0546312926348995
338.0,0.20098039215686275,0.007904174263037791,0.17254901960784313,0.014673166222642909,0.6264705882352943,0.01982720432956537,0.806521074080696,0.0543806605441592
341.3465346534653,0.2019417475728155,0.009512581525371561,0.17087378640776696,0.01453070829815123,0.6271844660194174,0.021359223300970863,0.8064880275811632,0.05434838870382673
344.6930693069307,0.20288461538461539,0.009071135703900574,0.17115384615384616,0.013461538461538462,0.6259615384615386,0.021262831141823074,0.8062860552883444,0.05420300660616428
348.03960396039605,0.20095238095238094,0.008984743935292007,0.1704761904761905,0.012380952380952373,0.6285714285714288,0.019977311393717192,0.8064672885550804,0.05394428214851675
351.38613861386136,0.19905660377358492,0.008899982200053398,0.1707547169811321,0.012264150943396232,0.6301886792452831,0.01969869152624632,0.806553848331737,0.05371790053792974
354.73267326732673,0.19813084112149532,0.01089897550438374,0.1719626168224299,0.01040703619220565,0.6299065420560747,0.01924416848782617,0.8068063012168146,0.05357412813620877
358.07920792079204,0.19722222222222222,0.010185185185185183,0.17037037037037037,0.010310674745981517,0.6324074074074074,0.0189984116006326,0.8065384175662912,0.05335349252026216
361.4257425742574,0.19999999999999998,0.012844036697247705,0.16972477064220187,0.010257192557338486,0.6302752293577981,0.021338905228647755,0.8066248157314064,0.053241788029142985
364.7722772277228,0.19818181818181818,0.01272727272727272,0.1727272727272727,0.011499191491521383,0.6290909090909091,0.021436047495548366,0.8067379535089575,0.053041176358013475
368.1188118811881,0.19819819819819823,0.015604061329449342,0.1720720720720721,0.010232267289730222,0.6297297297297296,0.022950881446589147,0.8066437392830131,0.05281211104032774
371.46534653465346,0.19642857142857145,0.015464739353293547,0.1723214285714286,0.010602091149140997,0.63125,0.022249885347101987,0.8065735469772672,0.05359704901033385
374.8118811881188,0.19557522123893809,0.014514353510492671,0.17256637168141595,0.012036699565252601,0.631858407079646,0.022106187604950027,0.8064341827584215,0.05349150949347598
378.15841584158414,0.19561403508771927,0.014704433872140536,0.1736842105263158,0.010229740166395263,0.6307017543859651,0.02092431656469573,0.8063199547734301,0.053587062532822215
381.5049504950495,0.19652173913043477,0.013583042914620267,0.17478260869565215,0.011304347826086955,0.6286956521739129,0.019848195148718842,0.8061552334324403,0.05344723241171437
384.8514851485148,0.19655172413793107,0.012669774531637128,0.17413793103448277,0.012068965517241374,0.6293103448275861,0.020761369963434983,0.8063578568814694,0.054276863816046184
388.1980198019802,0.19487179487179487,0.012561485860426552,0.17435897435897438,0.012207569963321107,0.6307692307692306,0.01978775538938498,0.8063970591858265,0.05406231939800591
391.5445544554455,0.19406779661016946,0.013372655794965677,0.17457627118644065,0.012683584361945562,0.6313559322033899,0.020844701485167542,0.8063655975880911,0.05383395049498738
394.8910891089109,0.1949579831932773,0.01290948865188001,0.173109243697479,0.012576999619408212,0.6319327731092436,0.019088767548908474,0.8062705547970506,0.05397467079648674
398.23762376237624,0.19583333333333336,0.01406828584677845,0.17250000000000001,0.012936812246883351,0.6316666666666667,0.01929306150465038,0.8064514525064919,0.053753505735789645
401.58415841584156,0.1975206611570248,0.014527599860534667,0.17190082644628102,0.011570247933884297,0.6305785123966942,0.019920612881312316,0.806621689889511,0.05354290224882692
404.9306930693069,0.1975409836065574,0.01616646141255411,0.17213114754098363,0.009698491447704289,0.6303278688524591,0.019892887048379642,0.8064763407743504,0.05416502246217866
408.27722772277224,0.19918699186991867,0.018270085409954655,0.17073170731707316,0.009619641923739212,0.6300813008130082,0.02219080335602629,0.8064992050546325,0.0539664857319266
411.6237623762376,0.19838709677419358,0.01737149937785324,0.17258064516129037,0.008980265101338748,0.6290322580645161,0.01975394953857405,0.8063658095906453,0.05388948411722524
414.970297029703,0.19679999999999997,0.01723252738283041,0.17199999999999996,0.009633275663033833,0.6312,0.020063897926375092,0.8064208906754329,0.05367997745364875
418.3168316831683,0.19999999999999998,0.015793451382644763,0.17222222222222222,0.009424081021458664,0.6277777777777779,0.01755027332340953,0.8063813632261482,0.05351922415484021
421.66336633663366,0.1992125984251969,0.014540303395763295,0.17244094488188977,0.009611461114750947,0.6283464566929132,0.016814296459891822,0.8064876455760424,0.053308590557314184
425.00990099009897,0.2,0.014062500000000002,0.17109375,0.009536371574791955,0.62890625,0.016846764572537365,0.8064543643874588,0.05331139508797405
428.35643564356434,0.19999999999999996,0.012878486609175309,0.16976744186046516,0.009462446213747056,0.630232558139535,0.016644116708204554,0.8062433673945627,0.05316982744435286
431.7029702970297,0.19923076923076924,0.012138256798507307,0.16923076923076924,0.010320313742306722,0.6315384615384614,0.015932550136313853,0.8062827920029243,0.05327916919260914
435.049504950495,0.20152671755725188,0.0124031120681465,0.1694656488549618,0.011219036989846618,0.6290076335877863,0.01679389312977098,0.8062933269471895,0.053866976541397195
438.3960396039604,0.20303030303030303,0.014293910806146374,0.16969696969696973,0.012766893595721756,0.6272727272727272,0.018802535827258885,0.8064205089235198,0.053803392928662104
441.7425742574257,0.20225563909774436,0.015205825876809536,0.16917293233082703,0.013131014433513518,0.6285714285714287,0.020782368362534196,0.8065676343653256,0.05372039935950711
445.08910891089107,0.20373134328358206,0.015312152633345663,0.16940298507462687,0.013780735307924917,0.6268656716417911,0.02312228863407413,0.8065689910801372,0.053522069813143835
448.43564356435644,0.20444444444444443,0.015252785394054816,0.1711111111111111,0.013435820109049671,0.6244444444444446,0.02343598817712057,0.8067467446389024,0.05356822408736472
451.78217821782175,0.20294117647058824,0.015140632560274996,0.17205882352941176,0.013637674258081916,0.625,0.02371252278911336,0.8068595954571709,0.053480867728358826
455.1287128712871,0.20291970802919712,0.014153809802675414,0.17153284671532848,0.014689497662407382,0.6255474452554746,0.02399895215003445,0.8068968646528261,0.05343838204507462
458.47524752475243,0.20217391304347826,0.01391983529876706,0.17028985507246377,0.014583052027172543,0.6275362318840579,0.02407717061715385,0.8068553569213224,0.05365383037802803
461.8217821782178,0.2028776978417266,0.013187268186923281,0.17050359712230218,0.015107913669064752,0.6266187050359713,0.024597584168746422,0.8068437002241151,0.05352454939974229
465.16831683168317,0.20214285714285712,0.012392393980641047,0.17,0.014568627181693676,0.6278571428571429,0.02378689400763817,0.8069363446449331,0.053420566905697936
468.5148514851485,0.2021276595744681,0.013915898489608928,0.16879432624113475,0.01446530358466038,0.6290780141843972,0.025581118860810534,0.8069909664408327,0.05326160615323098
471.86138613861385,0.2028169014084507,0.014363435249557138,0.16901408450704225,0.014432325022478305,0.628169014084507,0.0241498988725102,0.8070546157831504,0.05309035335462006
475.20792079207916,0.20279720279720279,0.013268297874832363,0.16783216783216784,0.014331399672670763,0.6293706293706294,0.02361110911347431,0.8069460651329792,0.05334064060656121
478.55445544554453,0.2027777777777778,0.014829275350043487,0.16736111111111113,0.014044269733442138,0.6298611111111111,0.02504817888454368,0.8072167528543049,0.05328106119120863
481.9009900990099,0.20275862068965517,0.015482720221133547,0.16758620689655174,0.013103448275862068,0.6296551724137932,0.02449004262698581,0.8071685198109739,0.05326621559585493
485.2475247524752,0.20205479452054792,0.015693752379985753,0.16712328767123286,0.013421861604291386,0.6308219178082193,0.024011709784874102,0.8070968579294446,0.053099987619656966
488.5940594059406,0.20136054421768707,0.015572140329604894,0.16734693877551018,0.013673300164790332,0.6312925170068027,0.023328473740792197,0.8072057973668345,0.052988496898984785
491.9405940594059,0.20135135135135135,0.014741502857615834,0.16689189189189188,0.01418918918918919,0.6317567567567568,0.02266285112330868,0.8071660683286652,0.05283226573614415
495.28712871287127,0.20067114093959731,0.014841170729863079,0.16778523489932884,0.012375227459453535,0.6315436241610739,0.021106288850357573,0.8070015366349985,0.05288501048574403
498.63366336633663,0.20066666666666663,0.014742229591663988,0.16733333333333333,0.0120922380981447,0.632,0.02186829262247565,0.8069907494532684,0.05270885365223088
501.98019801980195,0.20066225165562912,0.01292663661982989,0.16688741721854305,0.01213927336412143,0.6324503311258278,0.020784575929106243,0.8069687173404356,0.05257840420316129
505.3267326732673,0.2006578947368421,0.01478434543042384,0.16710526315789473,0.010689524216626263,0.6322368421052631,0.021308072027238997,0.8069080332406149,0.05258416102102096
508.6732673267326,0.20130718954248367,0.015411537415100129,0.16666666666666669,0.010639752023594587,0.6320261437908496,0.022077576149090904,0.8069175785361994,0.052466776099443405
512.019801980198,0.2012987012987013,0.015366440995063933,0.16623376623376623,0.009274582374730977,0.6324675324675324,0.020981161586238306,0.8068211479862072,0.052866150886217225
515.3663366336633,0.20193548387096777,0.01581632344791131,0.1664516129032258,0.00903225806451613,0.6316129032258064,0.020493393773249803,0.8067377197914999,0.05270890610150542
518.7128712871287,0.2012820512820513,0.01626740710314041,0.16666666666666669,0.008108404256841993,0.6320512820512821,0.021105227734813218,0.806761852237412,0.052568676523242146
522.059405940594,0.20063694267515922,0.016911997512550014,0.1662420382165605,0.008756514066794598,0.6331210191082803,0.022645081318001494,0.8068756365351533,0.05245431833211282
525.4059405940594,0.20063291139240508,0.016516440950253022,0.16645569620253164,0.006962025316455693,0.6329113924050633,0.02099129614148985,0.8067735382212359,0.052620001051944226
528.7524752475248,0.20188679245283017,0.01500234017846109,0.16792452830188678,0.00846139877174447,0.6301886792452831,0.02119786106459461,0.8067824708384332,0.05245471136563578
532.09900990099,0.20249999999999999,0.014577379737113252,0.16812500000000002,0.0090355201842506,0.6293749999999999,0.020738325028796314,0.8068524309830523,0.0524314779619934
535.4455445544554,0.2018633540372671,0.01527748307608552,0.16832298136645965,0.008538960922277964,0.6298136645962733,0.021372236688304663,0.8067793280683804,0.05241937351409214
538.7920792079208,0.20308641975308644,0.013650212584874062,0.16790123456790124,0.008641975308641974,0.6290123456790122,0.019992758939137843,0.8066839904929914,0.053066058857809344
542.1386138613861,0.20429447852760738,0.01345503815917872,0.16809815950920245,0.007856594156359325,0.6276073619631901,0.019794191171658534,0.8067203384976913,0.05290940785515168
545.4851485148515,0.20426829268292682,0.013148694300516964,0.1670731707317073,0.007808688094430302,0.6286585365853659,0.019175835601849246,0.8066714926325049,0.05278739421727324
548.8316831683168,0.20363636363636367,0.013054944986992735,0.16787878787878788,0.008153711543681042,0.6284848484848486,0.01917489941764407,0.806632214947917,0.05263143805629376
552.1782178217821,0.2036144578313253,0.013143026644139416,0.16807228915662653,0.007831325301204818,0.6283132530120481,0.018674698795180723,0.8066180877293828,0.05248806465884281
555.5247524752475,0.20419161676646708,0.012967908878866893,0.16706586826347308,0.007784431137724549,0.6287425149700598,0.01855321363452655,0.8066426563652975,0.05244084249756372
558.8712871287129,0.20297619047619042,0.012890718945064114,0.16726190476190478,0.007265806914127203,0.6297619047619047,0.018015173750501868,0.8066767568593267,0.052285965549518344
562.2178217821782,0.2029585798816568,0.012704680800937219,0.16686390532544376,0.007849999503799754,0.6301775147928994,0.01799633884703615,0.8066260500015886,0.05220993935432668
565.5643564356435,0.20294117647058824,0.012954538556203082,0.1664705882352941,0.007913896498278656,0.6305882352941177,0.017996539459739256,0.8066566734833727,0.052260659216438014
568.9108910891089,0.20292397660818712,0.012825562689743454,0.16666666666666669,0.00837299477384582,0.6304093567251461,0.017699118070668478,0.8064872738849242,0.0522222843015363
572.2574257425742,0.20348837209302323,0.01162790697674419,0.1662790697674419,0.008303986544817265,0.630232558139535,0.016890510518992964,0.8065506693603837,0.052083865172128985
575.6039603960396,0.20289017341040463,0.010484599507061884,0.1653179190751445,0.008255986622592887,0.6317919075144509,0.015945796790906,0.8064320557360602,0.05193712940358059
578.950495049505,0.20172413793103447,0.010424343188055775,0.16666666666666669,0.007269603816479036,0.6316091954022988,0.014864962248709826,0.8064882801058688,0.0518450001702626
582.2970297029702,0.20171428571428573,0.009913915184512843,0.1662857142857143,0.007428571428571427,0.632,0.014501231474799448,0.8063970641539717,0.05224350100326587
585.6435643564356,0.20056818181818184,0.009857586120964476,0.16647727272727272,0.007209419057073592,0.6329545454545454,0.01396387014482331,0.8063066370983176,0.05209556868395695
588.990099009901,0.2005649717514124,0.01079377015510892,0.16610169491525423,0.007663649698446624,0.6333333333333333,0.01546207026373334,0.8061971668040158,0.05228787885986413
592.3366336633663,0.20056179775280897,0.009746826726346898,0.1651685393258427,0.0076205954866576065,0.6342696629213485,0.014089815959533058,0.806277255044096,0.05242969479569898
595.6831683168317,0.2005586592178771,0.009162692439584766,0.1642458100558659,0.007578022327514268,0.6351955307262571,0.014144121677287347,0.8062876304725366,0.052422780021667545
599.029702970297,0.19999999999999998,0.009938079899999067,0.16388888888888892,0.007556372504853023,0.6361111111111113,0.015163715626617969,0.8061565484890251,0.05230928037950235
602.3762376237623,0.2,0.0098212093009012,0.16353591160220995,0.007891081136511437,0.63646408839779,0.015390484284181334,0.8061887364334309,0.05216484646167089
605.7227722772277,0.19999999999999998,0.008582691951545771,0.16263736263736267,0.007847723547849286,0.6373626373626373,0.014115640196335308,0.8061422774925975,0.05212752088673781
609.0693069306931,0.2,0.008178486091309162,0.16393442622950818,0.009143825426601917,0.6360655737704917,0.013867297858414793,0.8061748546619494,0.052002759550731026
612.4158415841584,0.20054347826086957,0.008224318451316062,0.16358695652173913,0.009239130434782602,0.6358695652173914,0.012629293520241561,0.8062618962740705,0.052032926408557674
615.7623762376237,0.2,0.008715954322484919,0.16270270270270273,0.00918918918918919,0.6372972972972974,0.01333941911270604,0.8061603244492629,0.05192244296837767
619.1089108910891,0.2010752688172043,0.009373976222668117,0.16290322580645164,0.009327608372525525,0.636021505376344,0.013822537776540272,0.8060909207347103,0.051970656744278
622.4554455445544,0.2010695187165775,0.01020255830392455,0.1625668449197861,0.009323848007573632,0.6363636363636364,0.015313177607782174,0.8060051764406688,0.05201418927814782
625.8019801980198,0.2,0.010148289376776016,0.16276595744680852,0.008308776250964526,0.6372340425531915,0.01443048932579844,0.8059524649340976,0.05202745849208647
629.1485148514852,0.2,0.01052896758842984,0.16190476190476188,0.008264814471858893,0.6380952380952382,0.015188042427944238,0.8060545779447994,0.05206191935164211
632.4950495049504,0.1994736842105263,0.00954650376169319,0.16157894736842107,0.007824246709115008,0.6389473684210527,0.013964735959391163,0.8060206961256788,0.051963812346916834
635.8415841584158,0.19947643979057592,0.007922903638964161,0.1607329842931937,0.007783282066658913,0.6397905759162303,0.012994422665958983,0.8060774365136757,0.052115185345620964
639.1881188118812,0.2,0.006669921080659212,0.16041666666666668,0.006909634979907079,0.6395833333333334,0.010875319280115129,0.8061404574062714,0.05198647658699962
642.5346534653465,0.2,0.0074004439674019195,0.15958549222797927,0.006873833762394615,0.6404145077720207,0.011632095502924189,0.8060836367698521,0.05246924177963078
645.8811881188119,0.19896907216494847,0.007362297349013254,0.15876288659793814,0.006838401629598765,0.6422680412371135,0.01157213624775445,0.8060928305609215,0.05235999776854128
649.2277227722772,0.19897435897435897,0.007179487179487185,0.15846153846153846,0.007050116453778218,0.6425641025641026,0.011247031897159641,0.8061412589347704,0.052270735601568204
652.5742574257425,0.19846938775510203,0.007375934844286207,0.1581632653061224,0.006036816105203685,0.6433673469387754,0.011049187667197804,0.8061363252552377,0.0521483056176684
655.9207920792079,0.19746192893401016,0.007338493550660385,0.1583756345177665,0.007106598984771572,0.6441624365482234,0.011452298652465437,0.8061903823283576,0.052180171163441307
659.2673267326733,0.19797979797979798,0.006700252101728082,0.1580808080808081,0.007508115528948738,0.6439393939393941,0.010890837703458509,0.8062151551181944,0.05204951350056302
662.6138613861386,0.19798994974874373,0.006816412043341981,0.1577889447236181,0.007520919370399885,0.6442211055276383,0.011634006937477645,0.8062568418634525,0.05191879245708051
665.9603960396039,0.1975,0.006020797289396144,0.1575,0.00782623792124927,0.645,0.010954451150103312,0.8061691992057719,0.05182801144008239
669.3069306930693,0.1980099502487562,0.006213928356615318,0.15721393034825876,0.008083620303120358,0.644776119402985,0.011603884367851336,0.806025655579548,0.05177831307977849
672.6534653465346,0.1975247524752475,0.006042849314719655,0.1584158415841584,0.0073427707793026434,0.6440594059405941,0.009763902437285166,0.8061025029919779,0.05165032067645788
676.0,0.19753694581280787,0.0060130815841052745,0.1591133004926108,0.0069839639796836495,0.6433497536945814,0.009901355291744707,0.8061890774843364,0.05153334711047386
679.3465346534654,0.19754901960784313,0.005392156862745095,0.15882352941176472,0.006649343120711046,0.6436274509803923,0.009313725490196045,0.806078575726805,0.05169696239722202
682.6930693069306,0.19756097560975608,0.004497338759655062,0.1590243902439024,0.007300794901022331,0.6434146341463414,0.008847979096203449,0.8061591221364302,0.05157225333093339
686.039603960396,0.19708737864077666,0.004449102616461979,0.15922330097087375,0.007766990291262144,0.6436893203883496,0.010228790051313334,0.8062179696238398,0.05145482866573872
689.3861386138614,0.1971014492753623,0.004733313512624502,0.15942028985507248,0.0071654091662760044,0.6434782608695653,0.010087252665614086,0.806254458818821,0.05140304185261169
692.7326732673267,0.19663461538461538,0.0050193781292839175,0.15865384615384615,0.0071309600837458345,0.6447115384615385,0.010187317355969755,0.8062992063237251,0.051444410411806515
696.0792079207921,0.1971291866028708,0.0035805333844726693,0.1583732057416268,0.007550111884238996,0.6444976076555025,0.01027316294429849,0.8062632476577901,0.051387902959790926
699.4257425742574,0.19714285714285712,0.003809523809523818,0.15857142857142856,0.007982406959162002,0.6442857142857144,0.010443672475933944,0.8062462807904722,0.05127799182347551
702.7722772277227,0.19763033175355452,0.004265402843601901,0.15924170616113745,0.006069312073396062,0.6431279620853081,0.009490513931043078,0.8063074448174404,0.05120344077661723
706.1188118811881,0.1981132075471698,0.005167193938727981,0.15849056603773584,0.006040683242861176,0.6433962264150944,0.010377358490566048,0.8063980366893864,0.05108280111762738
709.4653465346535,0.19765258215962442,0.005332308305915753,0.15868544600938966,0.004599980737620998,0.6436619718309858,0.00925966334427983,0.8064001312140692,0.051025466410367516
712.8118811881188,0.1967289719626168,0.005307390977383433,0.158411214953271,0.0038815999359430257,0.6448598130841121,0.008359132626167427,0.8064786402587407,0.051039700209467104
716.1584158415841,0.19720930232558137,0.00517931568635351,0.1586046511627907,0.0032558139534883727,0.6441860465116279,0.006976744186046538,0.8065091454237608,0.05100435659694323
719.5049504950495,0.19768518518518516,0.0036158563314382603,0.15787037037037038,0.003240740740740736,0.6444444444444444,0.005782405554072581,0.8064378719867247,0.05095093839055573
722.8514851485148,0.19677419354838707,0.0035991933990353305,0.15806451612903227,0.003599193399035322,0.6451612903225806,0.005452608095022673,0.8064011468034227,0.050833639746744805
726.1980198019802,0.19678899082568807,0.0032110091743119272,0.15779816513761472,0.0030427750370233026,0.6454128440366973,0.005045871559633072,0.8063747008344262,0.05072086523533116
729.5445544554456,0.1963470319634703,0.0035369710924268646,0.15799086757990866,0.002236976934048564,0.645662100456621,0.004656638825198914,0.8064054756279677,0.05068542897714329
732.8910891089108,0.19818181818181818,0.0030151134457776373,0.1572727272727273,0.0022268088570756173,0.6445454545454545,0.0034015067152490183,0.8063021225492,0.050728940572234565
736.2376237623762,0.19728506787330316,0.0030014703985116703,0.15656108597285065,0.002216732798898796,0.6461538461538463,0.003386115282148351,0.8062908795626456,0.05061835813600542
739.5841584158416,0.19684684684684683,0.0020642232860161483,0.15585585585585585,0.002206747516020886,0.6472972972972973,0.002884290197041794,0.8064057194557914,0.05052466806559066
742.9306930693069,0.19686098654708514,0.0013452914798206233,0.1556053811659193,0.002054966679352401,0.6475336322869956,0.0021968517872494936,0.8063056039539003,0.05041151533276984
746.2772277227723,0.19642857142857142,0.0,0.15625,0.0,0.6473214285714287,1.1102230246251565e-16,0.8063472045874576,0.05029897316615032
749.6237623762376,0.19688888888888884,0.002036700308869263,0.15644444444444444,0.001777777777777778,0.6466666666666667,0.002222222222222203,0.8063810785213363,0.05062420276996434
752.9702970297029,0.19778761061946906,0.0020276883605999324,0.1570796460176991,0.0029682318285395486,0.645132743362832,0.0026548672566371724,0.8064726638890788,0.050919899673999264
756.3168316831683,0.19691629955947135,0.002018755812755867,0.15726872246696036,0.002820759575961606,0.6458149779735682,0.0029221363791677654,0.8064875947885299,0.05095382659664096
759.6633663366337,0.19736842105263158,0.003397353812462646,0.15701754385964914,0.002631578947368418,0.6456140350877193,0.0032821556024332714,0.8065768012080552,0.05103283768288043
763.009900990099,0.19694323144104803,0.0030567685589519633,0.15720524017467247,0.0027618145503653948,0.6458515283842796,0.0030567685589519577,0.8065798462928095,0.05103790777744154
766.3564356435643,0.19695652173913042,0.003913043478260872,0.15739130434782608,0.0032536151189338524,0.6456521739130434,0.0021739130434782596,0.8066205469338019,0.050975086296538845
769.7029702970297,0.19740259740259739,0.004414735509604139,0.15757575757575756,0.003967598004290768,0.6450216450216449,0.002737902736076514,0.8066053481698917,0.05095910494489043
773.049504950495,0.19784482758620686,0.005261446386092113,0.15689655172413794,0.003950496288755038,0.6452586206896551,0.0038793103448275866,0.8065881660268742,0.050912072328282085
776.3960396039604,0.19871244635193128,0.006084741149681476,0.15622317596566523,0.003933541369060798,0.6450643776824034,0.0038626609442060024,0.8067001297099763,0.05118571703180591
779.7425742574258,0.19829059829059828,0.006675427073424488,0.15555555555555559,0.003916731363210119,0.6461538461538463,0.00418716195347553,0.8067567013749489,0.05112518682618197
783.089108910891,0.19744680851063828,0.006647021000771618,0.15531914893617021,0.0043604045812594095,0.6472340425531915,0.004014460056194297,0.806816240416049,0.05104177546877555
786.4356435643564,0.19703389830508472,0.006632405018007855,0.15508474576271186,0.004321202977621001,0.6478813559322034,0.004812634191356166,0.8068681389992849,0.05121480541662069
789.7821782178218,0.1966244725738397,0.007356791465891428,0.15569620253164557,0.004405192619793485,0.6476793248945147,0.0066044201867082415,0.80686970778519,0.051169675156334124
793.1287128712871,0.19663865546218487,0.007927715237022353,0.15588235294117644,0.004772191887227119,0.6474789915966388,0.00807116500516744,0.8069389476090592,0.05119475381435136
796.4752475247525,0.19623430962343097,0.007816544641116908,0.15564853556485359,0.004506414064547705,0.6481171548117155,0.007589270772894179,0.8070335542791206,0.05118792132353412
799.8217821782177,0.19749999999999998,0.008164965809277258,0.15541666666666662,0.00458333333333333,0.6470833333333335,0.007228896488707284,0.8070866778465391,0.051132822181246346
803.1683168316831,0.1970954356846473,0.009138056242964834,0.15601659751037347,0.005313796047662115,0.6468879668049794,0.007526289272704175,0.8070936415255121,0.051328272038584775
806.5148514851485,0.1975206611570248,0.008824031613249015,0.15578512396694214,0.005243213859689884,0.6466942148760331,0.006726785370289113,0.807162269811951,0.05125914987540704
809.8613861386139,0.19711934156378602,0.008720008271776582,0.15555555555555556,0.004432234409164201,0.6473251028806585,0.007373034101715583,0.8072731079865452,0.05118301409486598
813.2079207920792,0.1971311475409836,0.008684270532957826,0.15532786885245903,0.0050026867277597155,0.6475409836065574,0.007557003653518751,0.807338154459894,0.051495571322808825
816.5544554455445,0.19755102040816327,0.008600533675798158,0.15591836734693879,0.005414897616906767,0.6465306122448979,0.0077872587870771,0.8073647084930414,0.051392444996988224
819.9009900990098,0.1975609756097561,0.00930530336769073,0.15609756097560978,0.006083995750851933,0.6463414634146342,0.007495564599425092,0.807343267672004,0.0513309828243194
823.2475247524752,0.19757085020242915,0.008832965275008679,0.15546558704453442,0.006059364189107601,0.6469635627530365,0.007196918556530838,0.8072315586064962,0.051227090072961654
826.5940594059406,0.19717741935483868,0.00835173999080967,0.15483870967741936,0.006034931268990223,0.647983870967742,0.006759296215419432,0.8072216581320332,0.05150888008332594
829.940594059406,0.1975903614457831,0.007787437521953941,0.15502008032128517,0.005143071676652891,0.6473895582329318,0.007991866964711828,0.8073165246161149,0.05153690482723075
833.2871287128712,0.19839999999999997,0.0076315136113355615,0.1548,0.005075431016179813,0.6468,0.007386474125047761,0.807370292962986,0.05143509867070855
836.6336633663366,0.19799999999999998,0.009165151389911677,0.1548,0.005075431016179813,0.6472,0.008352245207128448,0.8074678292030439,0.05131143546476259
839.980198019802,0.19839999999999997,0.008799999999999997,0.15519999999999998,0.005306599664568645,0.6464000000000001,0.008428523002282199,0.8076527616069823,0.05112152069499631
843.3267326732673,0.19759999999999997,0.00741889479639656,0.1556,0.005499090833947014,0.6468,0.008207313811473283,0.8077476712891679,0.05125571619855692
846.6732673267327,0.19559999999999997,0.007472616676907759,0.15639999999999998,0.0057827329179203895,0.6479999999999999,0.008197560612767685,0.8076664158208514,0.05143641279122658
850.0198019801979,0.19279999999999997,0.007110555533852471,0.15639999999999998,0.0057827329179203895,0.6508,0.00800999375780032,0.8076197505087792,0.05137445348680417
853.3663366336633,0.19199999999999998,0.0077974354758471726,0.15719999999999998,0.005075431016179813,0.6508,0.008207313811473283,0.8075763878416286,0.05149005921416244
856.7128712871287,0.19239999999999996,0.008475848040166838,0.1576,0.00542586398650022,0.65,0.009165151389911688,0.8076647402644699,0.05160677487716346
860.059405940594,0.19039999999999996,0.008039900496896714,0.15799999999999997,0.005440588203494182,0.6516,0.00808949936646268,0.8076317062714414,0.0514811891805816
863.4059405940594,0.19039999999999996,0.008800000000000002,0.15799999999999997,0.005440588203494182,0.6516,0.008284926070883198,0.8076331734457869,0.05152943299503529
866.7524752475247,0.18919999999999998,0.007166589146867566,0.1588,0.005381449618829489,0.652,0.007155417527999333,0.807667250991206,0.051386949701301296
870.09900990099,0.18879999999999997,0.008541662601625049,0.15919999999999998,0.006144916598294887,0.652,0.00894427190999915,0.8077197287943833,0.051391900814431866
873.4455445544554,0.18839999999999996,0.008475848040166835,0.15919999999999998,0.006144916598294887,0.6524,0.009199999999999993,0.8077023947655075,0.05119288335897507
876.7920792079208,0.18919999999999998,0.008207313811473277,0.1588,0.00693974062915899,0.652,0.009295160030897795,0.8078421503465224,0.05144126019747516
880.1386138613861,0.18999999999999997,0.00824621125123532,0.15799999999999997,0.007848566748139435,0.652,0.00995991967839098,0.8080111087913281,0.05142171425729733
883.4851485148514,0.19159999999999996,0.009024411338142782,0.1576,0.008800000000000002,0.6508,0.011320777358467921,0.8081767920948657,0.05123526177968488
886.8316831683168,0.19119999999999998,0.009086253353280439,0.1588,0.008207313811473278,0.6500000000000001,0.009674709297958255,0.8083099426936775,0.05119967425965765
890.1782178217821,0.19119999999999998,0.009086253353280439,0.1576,0.008428523002282192,0.6512,0.009927738916792682,0.8085348439006925,0.05139722588646548
893.5247524752475,0.19119999999999998,0.009431860898041277,0.1576,0.008039900496896712,0.6512,0.009927738916792685,0.8086868423082819,0.05149300522855252
896.8712871287129,0.19199999999999998,0.009465727652959386,0.15719999999999998,0.008009993757800316,0.6508,0.010127191120937733,0.8088108360968773,0.051431323324102524
900.2178217821781,0.19279999999999997,0.01024499877989256,0.1576,0.007631513611335565,0.6496000000000001,0.01046135746449762,0.8089810316276177,0.0515076156105159
903.5643564356435,0.19319999999999998,0.010127191120937731,0.1576,0.007631513611335565,0.6492,0.010590561835898986,0.8091387488672785,0.05149289868597106
906.9108910891089,0.19319999999999998,0.010283968105745955,0.1576,0.007631513611335565,0.6492,0.0111785508899857,0.8093226387280325,0.05151145569353267
910.2574257425742,0.19359999999999997,0.010307278981380102,0.1556,0.007255342858886822,0.6508,0.010740577265678048,0.8093587959988758,0.051393814741146585
913.6039603960396,0.19319999999999998,0.010590561835898984,0.15439999999999998,0.006974238309665077,0.6524,0.010947145746723213,0.8095446427498466,0.05153276047022578
916.9504950495049,0.19239999999999996,0.009541488353501252,0.15399999999999997,0.006000000000000005,0.6536,0.009830564581955616,0.8096222031777274,0.051524175418769934
920.2970297029702,0.19199999999999998,0.009959919678390989,0.15319999999999998,0.005946427498927408,0.6548,0.009303762679690413,0.8097120525474499,0.05141459877752028
923.6435643564356,0.19199999999999998,0.009797958971132715,0.15239999999999998,0.005499090833947013,0.6556,0.00808949936646268,0.8099066950591624,0.05134198023191683
926.990099009901,0.19279999999999997,0.01024499877989256,0.1528,0.005600000000000006,0.6544,0.00880000000000001,0.809984128814596,0.05129710332806456
930.3366336633663,0.19359999999999997,0.01046135746449762,0.15239999999999998,0.005499090833947013,0.654,0.008625543461139137,0.8099504121800987,0.051321916324309394
933.6831683168316,0.19359999999999997,0.011892854997854807,0.15239999999999998,0.0057827329179203895,0.654,0.010917875251164956,0.8100061684286668,0.051726325861138824
937.029702970297,0.19319999999999998,0.012400000000000005,0.15119999999999997,0.006144916598294892,0.6556,0.011516944039110385,0.8102466222547502,0.05160737343499682
940.3762376237623,0.19359999999999997,0.013879481258317982,0.15119999999999997,0.006645299090334466,0.6552,0.012749901960407393,0.8101507683028679,0.05160596892864328
943.7227722772277,0.19439999999999996,0.014772948250095515,0.15039999999999998,0.006974238309665084,0.6552,0.014400000000000013,0.8101152342167879,0.05153936843513949
947.0693069306931,0.19479999999999997,0.014864723340849643,0.14959999999999998,0.007838367176906169,0.6556,0.01458218090684656,0.8101848713940736,0.051545341659636805
950.4158415841583,0.19439999999999996,0.014664242223858693,0.14999999999999997,0.008049844718999244,0.6556,0.013320660644277383,0.8101482282037402,0.051519754367458453
953.7623762376237,0.19559999999999997,0.015331014317389445,0.1488,0.008541662601625049,0.6556,0.013078226179417464,0.8101216823696467,0.0513668969129371
957.1089108910891,0.19559999999999997,0.01522629304853943,0.14839999999999998,0.008475848040166833,0.6559999999999999,0.012899612397277691,0.810115297794715,0.05158694972289548
960.4554455445544,0.19439999999999996,0.013529227620230216,0.14759999999999998,0.008662563131083085,0.658,0.011627553482998917,0.8098568071933953,0.0511876976007431
963.8019801980198,0.19319999999999998,0.013029197979921869,0.14679999999999999,0.009130169768410658,0.66,0.01200000000000001,0.8096924021953337,0.051288735087929437
967.1485148514851,0.19319999999999998,0.013511476603243634,0.14679999999999999,0.009806120537705007,0.6599999999999999,0.012132600710482493,0.8097438818773341,0.05166266488717459
970.4950495049504,0.19359999999999997,0.013646977687385589,0.14679999999999999,0.008953211714239753,0.6596,0.01295530779256133,0.8099694143405554,0.051503176562180356
973.8415841584158,0.19359999999999997,0.013169662106523464,0.14719999999999997,0.009599999999999997,0.6592,0.013120975573485391,0.8100729186448994,0.051673453629151295
977.1881188118812,0.19319999999999998,0.014756693396557377,0.14639999999999997,0.009991996797437433,0.6604,0.015014659503298783,0.810139457586977,0.05153591544937007
980.5346534653465,0.19159999999999996,0.01553833967964403,0.146,0.009999999999999995,0.6624,0.014221111067704954,0.8100836677028713,0.05153933087875302
983.8811881188118,0.19119999999999998,0.016375591592366977,0.1456,0.011482160075525856,0.6632,0.01462053350599766,0.8099644333330952,0.05169987241163089
987.2277227722772,0.19039999999999996,0.016800000000000002,0.146,0.010770329614269006,0.6636,0.014472042012100441,0.8099866406933701,0.0516586633436838
990.5742574257425,0.18959999999999996,0.017636326148038884,0.14479999999999998,0.011565465835840767,0.6656000000000001,0.013994284547628726,0.8098810672323274,0.051644207389257506
993.9207920792079,0.18879999999999997,0.016569852141766383,0.144,0.01159310139695155,0.6672,0.01249639948145065,0.8097335994574621,0.05171666463276448
997.2673267326733,0.18839999999999996,0.016918628786045282,0.144,0.011171392035015151,0.6676,0.012955307792561321,0.809758176728608,0.05169139094403375
1000.6138613861385,0.18759999999999996,0.017200000000000003,0.1444,0.011377170122662312,0.668,0.013145341380123993,0.8096051621524867,0.051158356749935484
1003.9603960396039,0.18759999999999996,0.017200000000000003,0.1444,0.011377170122662312,0.668,0.013145341380123993,0.8097456984162921,0.051165622546521364
1007.3069306930693,0.18719999999999998,0.016079800993793424,0.14479999999999998,0.01070327052820772,0.6679999999999999,0.012774975538137055,0.8098517154591025,0.05183572809354882
1010.6534653465346,0.18719999999999998,0.016473008225579202,0.144,0.01011928851253881,0.6688,0.012998461447417547,0.8095793456377166,0.051818535798733356
1014.0,0.18639999999999995,0.016800000000000002,0.14279999999999998,0.009806120537705007,0.6708000000000001,0.01420422472365177,0.8095804734976413,0.0518622145504485
1017.3465346534653,0.18719999999999998,0.015471263684650974,0.14240000000000003,0.009830564581955602,0.6704000000000001,0.01175755076535926,0.8096429362760752,0.05188242909873094
1020.6930693069306,0.18759999999999996,0.015640971836813723,0.14280000000000004,0.01074057726567804,0.6696000000000001,0.01046135746449762,0.8097246302412598,0.05170130177913466
1024.039603960396,0.18839999999999996,0.01584424185627069,0.14240000000000003,0.010150862032359612,0.6691999999999999,0.009967948635501699,0.8096272760651348,0.051552839319047035
1027.3861386138612,0.18799999999999997,0.016395121225535363,0.14160000000000003,0.010762899237658965,0.6704000000000001,0.010307278981380109,0.8096425189816341,0.05129793444278315
1030.7326732673266,0.18919999999999998,0.0170692706346815,0.14160000000000003,0.011482160075525856,0.6692,0.010283968105745962,0.8096938892327717,0.05115451825781303
1034.079207920792,0.18999999999999997,0.017458522274236162,0.14000000000000004,0.009959919678390983,0.67,0.011489125293076068,0.8096382615590152,0.05117155077507916
1037.4257425742574,0.18999999999999997,0.018525657883055064,0.14000000000000004,0.010276186062932104,0.67,0.012425779653607263,0.8097535314417538,0.05101763919490974
1040.7722772277227,0.19039999999999996,0.019530488985173927,0.14040000000000002,0.010799999999999999,0.6692,0.013392535234226557,0.8098089352571373,0.05077653391188175
1044.118811881188,0.19039999999999996,0.01936594949905633,0.13960000000000003,0.011092339699089637,0.6699999999999999,0.013296616110875719,0.8097576281255471,0.05071402740801702
1047.4653465346535,0.19039999999999996,0.018260339536821327,0.13800000000000004,0.010770329614269008,0.6716,0.012955307792561307,0.8095724036806032,0.05045626740610621
1050.8118811881188,0.18999999999999997,0.017731328207441204,0.13800000000000004,0.009999999999999998,0.6719999999999999,0.0140854534893272,0.8096241000733292,0.05045332348994273
1054.1584158415842,0.18959999999999996,0.017906423428479513,0.13800000000000004,0.009838699100999075,0.6723999999999999,0.013440238093129147,0.8096629104749093,0.05058643714226873
1057.5049504950496,0.18919999999999998,0.01868047108613699,0.13840000000000002,0.009991996797437437,0.6724,0.014361058456812988,0.8095528992972181,0.050598016536343264
1060.8514851485147,0.18999999999999997,0.019616319736382767,0.13760000000000003,0.010150862032359615,0.6724000000000001,0.01624315240339756,0.8094947509542756,0.05042551139372792
1064.19801980198,0.18879999999999997,0.019903768487399567,0.13640000000000002,0.009871170143402452,0.6748,0.0157022291411124,0.8094804222332573,0.050374699312125605
1067.5445544554455,0.18879999999999997,0.019903768487399567,0.13520000000000004,0.009927738916792682,0.6759999999999999,0.0150731549451334,0.8094461151568776,0.050154943385940474
1070.8910891089108,0.18919999999999998,0.020003999600079977,0.13520000000000004,0.010399999999999998,0.6756,0.01553833967964401,0.8094594275890854,0.05067509869179937
1074.2376237623762,0.18839999999999996,0.019794948850653797,0.13480000000000003,0.01059056183589898,0.6768,0.015263027222671116,0.8092288051281793,0.05069562035402579
1077.5841584158416,0.18799999999999997,0.01901578291840754,0.13520000000000004,0.010244998779892555,0.6768,0.014510685717773628,0.8092490320263707,0.05062524194566318
1080.930693069307,0.18839999999999996,0.018282231811242305,0.13400000000000004,0.009674709297958257,0.6776,0.015304901175767176,0.8092852622451325,0.050743633232579646
1084.2772277227723,0.18879999999999997,0.018400000000000003,0.13320000000000004,0.009806120537705007,0.6779999999999999,0.015414279094398136,0.8091812246927319,0.05076740934275032
1087.6237623762377,0.18959999999999996,0.017453939383417143,0.13280000000000003,0.010244998779892557,0.6776,0.015304901175767186,0.8092058945401235,0.050891453906759754
1090.970297029703,0.18919999999999998,0.0170692706346815,0.13200000000000003,0.00894427190999916,0.6788000000000001,0.01453822547630899,0.8092617072495345,0.05085576955636917
1094.3168316831682,0.18999999999999997,0.016516658257650065,0.13200000000000003,0.009121403400793105,0.678,0.01399999999999999,0.8092784560243944,0.05057563263597517
1097.6633663366335,0.18839999999999996,0.017292773056973833,0.13080000000000003,0.00947417542586161,0.6808000000000001,0.014620533505997645,0.8092974664683312,0.050397209344599785
1101.009900990099,0.18879999999999997,0.01666613332479973,0.12960000000000002,0.009499473669630335,0.6816,0.013529227620230204,0.8093383427391547,0.05047045634460961
1104.3564356435643,0.18959999999999996,0.01670449041425688,0.13000000000000003,0.00950789145920377,0.6803999999999999,0.013792751719653327,0.8093544439570144,0.050407423504023746
1107.7029702970297,0.18959999999999996,0.01591979899370592,0.12920000000000004,0.008772684879784524,0.6812,0.013151425778218869,0.8093071328180699,0.05024708680676859
1111.049504950495,0.18919999999999998,0.016004999218994044,0.12800000000000003,0.008197560612767683,0.6828000000000001,0.01374627222195166,0.8091814747210311,0.05024345658341845
1114.3960396039604,0.18959999999999996,0.015094369811290566,0.12720000000000004,0.0071105555338524746,0.6832,0.013120975573485377,0.8090889676126812,0.0502436010365076
1117.7425742574258,0.18999999999999997,0.014778362561528934,0.1264,0.0076315136113355685,0.6836,0.0124515059330187,0.809050936807598,0.05024344020977922
1121.0891089108911,0.19039999999999996,0.014333178293735135,0.12720000000000004,0.007959899496852964,0.6824,0.012158947322856542,0.8090785121053393,0.050283535932423136
1124.4356435643565,0.19039999999999996,0.014221111067704946,0.12560000000000002,0.007838367176906174,0.684,0.01186591757935307,0.8091395019473666,0.05021698611950584
1127.7821782178216,0.19159999999999996,0.014249210504445504,0.12480000000000002,0.007959899496852963,0.6836,0.01295530779256133,0.8091475543534123,0.050238683367587834
1131.128712871287,0.19159999999999996,0.0148,0.12400000000000003,0.008763560920082661,0.6844,0.01413647763765783,0.8091587983505579,0.050238157891189586
1134.4752475247524,0.19199999999999998,0.014310835055998655,0.12360000000000002,0.008845337754998395,0.6843999999999999,0.014022838514366481,0.8091394962941225,0.05022318483410057
1137.8217821782177,0.19319999999999998,0.01580379701211073,0.12360000000000002,0.00866256313108309,0.6832,0.014399999999999994,0.8091019801981686,0.050170139588446315
1141.1683168316831,0.19239999999999996,0.015014659503298767,0.12320000000000002,0.008541662601625054,0.6844,0.013792751719653327,0.8091712891053964,0.05018253016848764
1144.5148514851485,0.19279999999999997,0.01526302722267113,0.12400000000000003,0.00857904423581089,0.6832,0.01324235628579747,0.8092736981654156,0.05031421551598397
1147.8613861386139,0.19359999999999997,0.016414627622946553,0.12440000000000002,0.00866256313108309,0.6820000000000002,0.014449913494550748,0.8093154407827117,0.050432910264406994
1151.2079207920792,0.19399999999999998,0.01680476123008,0.12400000000000003,0.008763560920082663,0.6820000000000002,0.014669696656713792,0.809407454924037,0.05042115033556256
1154.5544554455446,0.19519999999999998,0.01676186147180557,0.12360000000000002,0.008089499366462676,0.6812,0.014316424134538616,0.8094671206490208,0.050519369596315804
1157.90099009901,0.19599999999999998,0.016876018487783192,0.12320000000000002,0.007959899496852964,0.6808000000000001,0.014062716664997548,0.8094526410867757,0.050360881845334285
1161.247524752475,0.19639999999999996,0.016341358572652398,0.12320000000000002,0.007959899496852964,0.6804,0.013440238093129147,0.8095115895100753,0.05036159861340569
1164.5940594059405,0.19599999999999998,0.015899685531481432,0.12280000000000002,0.008009993757800317,0.6812,0.01362938002992065,0.8095166616818869,0.05121571807881945
1167.9405940594058,0.19599999999999998,0.01517893276880822,0.12320000000000002,0.0071105555338524746,0.6807999999999998,0.013362634470792044,0.8095420131853437,0.051345190424432384
1171.2871287128712,0.19599999999999998,0.01517893276880822,0.12280000000000002,0.007386474125047757,0.6811999999999999,0.01374627222195166,0.8096693425411188,0.051293388320141096
1174.6336633663366,0.19759999999999997,0.01329059818066892,0.12240000000000002,0.007200000000000002,0.6799999999999999,0.01277497553813706,0.8097903154611827,0.051337266482251565
1177.980198019802,0.19759999999999997,0.013763720427268204,0.12360000000000002,0.007472616676907764,0.6788000000000001,0.013746272221951678,0.8099270165014956,0.051265724658424106
1181.3267326732673,0.1972,0.01374627222195167,0.12280000000000002,0.008009993757800317,0.6799999999999999,0.013623509092741133,0.8100470004112378,0.051408861482078495
1184.6732673267327,0.19839999999999997,0.01292439553712281,0.12280000000000002,0.008207313811473278,0.6788,0.013029197979921876,0.8100187367167353,0.051419836863922805
1188.019801980198,0.19879999999999998,0.012905812643921342,0.12240000000000002,0.009156418513807678,0.6788000000000001,0.013862178760930778,0.810108229796256,0.051446235684077725
1191.3663366336634,0.1992,0.012623787070447598,0.12120000000000002,0.009130169768410662,0.6796,0.013078226179417464,0.8100271362863847,0.05143826396404663
1194.7128712871286,0.19999999999999998,0.012899612397277679,0.12160000000000001,0.009499473669630335,0.6784,0.013410443691392179,0.8102259744720213,0.05118268389617956
1198.059405940594,0.1992,0.014288456879593403,0.12160000000000001,0.009830564581955607,0.6792,0.01483778959279314,0.810229114484477,0.05118409634209249
1201.4059405940593,0.19959999999999997,0.014022838514366484,0.11960000000000001,0.0092,0.6808,0.013948476619330168,0.8102280504790196,0.05106034940626291
1204.7524752475247,0.2004,0.015226293048539428,0.11960000000000001,0.009871170143402453,0.6799999999999999,0.01485934049680538,0.8102592298933778,0.051107039698810156
1208.09900990099,0.2008,0.015263027222671133,0.11920000000000001,0.010087616170334794,0.68,0.016589153082662192,0.8102900713559459,0.05124199974723617
1211.4455445544554,0.2012,0.014091131963046831,0.11880000000000002,0.010888526071052961,0.6799999999999999,0.017343586710943052,0.810313012285594,0.051290013902618045
1214.7920792079208,0.2008,0.0144,0.11760000000000001,0.010910545357588687,0.6816,0.017083325203250115,0.8103792709294988,0.051495113829922806
1218.1386138613861,0.19959999999999997,0.01469149413776557,0.11680000000000001,0.010998181667894019,0.6836,0.01643897807042763,0.8104729607112399,0.05155212331765378
1221.4851485148515,0.1992,0.01483778959279313,0.11720000000000001,0.010283968105745955,0.6836,0.015640971836813736,0.8103600400236421,0.051661163593714025
1224.8316831683169,0.19959999999999997,0.014907716122867381,0.11720000000000001,0.011320777358467926,0.6832,0.016277591959500657,0.8103709731759249,0.05200025662362378
1228.178217821782,0.2008,0.015051910177781427,0.11640000000000002,0.012322337440599494,0.6828000000000001,0.017893015397076047,0.8103619139122837,0.051996483369888505
1231.5247524752474,0.19999999999999998,0.01442220510185596,0.11680000000000001,0.012237646832622687,0.6832,0.017139428228502854,0.8103550768190777,0.05198189683481449
1234.8712871287128,0.2004,0.01584424185627069,0.11720000000000001,0.012528367810692664,0.6824000000000001,0.01736202753136858,0.810421712856467,0.052323954674490865
1238.2178217821781,0.19999999999999998,0.016198765385053274,0.11720000000000001,0.012528367810692664,0.6828000000000001,0.018680471086137004,0.8103938580156675,0.051810111255644845
1241.5643564356435,0.19959999999999997,0.016341358572652398,0.11680000000000001,0.012106196760337248,0.6836,0.017200000000000014,0.810524891790323,0.05194577724602771
1244.9108910891089,0.19839999999999997,0.015919798993705922,0.11720000000000001,0.011872657663724667,0.6843999999999999,0.0174768418199628,0.810449982209432,0.05214979955751059
1248.2574257425742,0.19839999999999997,0.014772948250095511,0.11600000000000002,0.011865917579353062,0.6856,0.016511813952440252,0.8106162830265337,0.052136784518232004
1251.6039603960396,0.19879999999999998,0.014864723340849638,0.11600000000000002,0.01102723900167218,0.6852,0.016785708206685845,0.8105914013575667,0.05159551773701359
1254.950495049505,0.1972,0.013746272221951666,0.11520000000000001,0.011142710621747298,0.6876,0.016341358572652412,0.8106005867430264,0.051579785150615745
1258.2970297029703,0.1972,0.014647866738880445,0.11440000000000002,0.011341957503006261,0.6883999999999999,0.017106723824274493,0.8105439279953164,0.05155037282376438
1261.6435643564355,0.19639999999999996,0.014249210504445503,0.11440000000000002,0.011341957503006261,0.6891999999999999,0.01789301539707605,0.8105854005627069,0.05155053143637488
1264.9900990099009,0.19599999999999998,0.01442220510185596,0.11480000000000001,0.011178550889985697,0.6891999999999999,0.01859462287867115,0.8107187461029046,0.051556831381433896
1268.3366336633662,0.19599999999999998,0.014085453489327212,0.11440000000000002,0.011341957503006261,0.6896,0.01877871135088882,0.8107729813308092,0.051226654955737534
1271.6831683168316,0.19519999999999998,0.01312097557348538,0.1136,0.011056219968868203,0.6912,0.018829763673503728,0.8108250479029312,0.05123514051217771
1275.029702970297,0.19399999999999998,0.012165525060596441,0.1136,0.011341957503006261,0.6923999999999999,0.019713954448562592,0.8108737572034622,0.05152769469061164
1278.3762376237623,0.19439999999999996,0.012800000000000002,0.1136,0.011341957503006261,0.692,0.02039607805437116,0.8109454891024768,0.051238026795355725
1281.7227722772277,0.19319999999999998,0.013629380029920658,0.11320000000000001,0.011178550889985695,0.6935999999999999,0.020876781361119843,0.8108800336389708,0.0512508477770968
1285.069306930693,0.19359999999999997,0.014221111067704947,0.11200000000000002,0.011027239001672177,0.6944,0.01977473135089326,0.8108223585374157,0.051378430750063035
1288.4158415841584,0.19439999999999996,0.014664242223858693,0.1112,0.011142710621747296,0.6944,0.020333224043422155,0.8107428551256447,0.051343757248411004
1291.7623762376238,0.19359999999999997,0.014554724318928205,0.11079999999999998,0.011034491379306979,0.6956,0.02011566553708827,0.8108873988931226,0.05129523157405884
1295.108910891089,0.19399999999999998,0.0146696966567138,0.11159999999999999,0.010947145746723208,0.6944,0.020489997559785134,0.8109852932624981,0.051268293383595585
1298.4554455445543,0.19399999999999998,0.01444991349455076,0.1112,0.011702991070662236,0.6948000000000001,0.019923855048659653,0.8110427471093977,0.051110506077232276
1301.8019801980197,0.19399999999999998,0.01488623525274272,0.11079999999999998,0.011320777358467926,0.6952,0.019579581200832686,0.8110014212962703,0.05115941668673098
1305.148514851485,0.19439999999999996,0.015512575543732258,0.11079999999999998,0.011320777358467926,0.6948000000000001,0.020321417273408877,0.8110320103650551,0.05115500040977649
1308.4950495049504,0.19399999999999998,0.015414279094398159,0.11079999999999998,0.011320777358467926,0.6952,0.019579581200832686,0.8110514992041358,0.0510613084764244
1311.8415841584158,0.19359999999999997,0.017083325203250097,0.1112,0.01128538878373271,0.6952,0.0203803827245712,0.8110423894077238,0.051424339728065434
1315.1881188118812,0.19279999999999997,0.01666613332479973,0.11079999999999998,0.011034491379306979,0.6964,0.019550959055759903,0.8109191425368563,0.05143237024316203
1318.5346534653465,0.19279999999999997,0.016473008225579205,0.11039999999999998,0.010910545357588685,0.6968000000000001,0.018998947339260684,0.8110372370937815,0.05125380648900536
1321.881188118812,0.19279999999999997,0.015979987484350547,0.11039999999999998,0.01134195750300626,0.6968000000000001,0.017959955456514933,0.8111608546226382,0.050794089962528446
1325.2277227722773,0.19479999999999997,0.016400000000000005,0.10999999999999999,0.011063453348751466,0.6952,0.017870646322950958,0.8111249378396466,0.050814119852200336
1328.5742574257424,0.19479999999999997,0.016400000000000005,0.11039999999999998,0.0103072789813801,0.6948000000000001,0.017893015397076047,0.8111107174732389,0.05082762867702041
1331.9207920792078,0.19559999999999997,0.016144348856488456,0.10919999999999999,0.00980612053770501,0.6952,0.016857046004564398,0.811261023885909,0.05143845771854484
1335.2673267326732,0.19519999999999998,0.017139428228502843,0.10879999999999998,0.010552724766618336,0.696,0.018417383093154157,0.8111876418452384,0.05135802767630137
1338.6138613861385,0.19519999999999998,0.016857046004564388,0.10879999999999998,0.010552724766618336,0.696,0.018417383093154157,0.8111831214909258,0.05128235094389457
1341.960396039604,0.19519999999999998,0.017417232845661795,0.10800000000000001,0.010119288512538816,0.6968,0.019497692171126322,0.811266207779424,0.051022968568676365
1345.3069306930693,0.19439999999999996,0.01843474979488466,0.1076,0.009871170143402453,0.6980000000000002,0.020258331619360956,0.8112232945371407,0.05104378651762105
1348.6534653465346,0.19479999999999997,0.016975276139138358,0.10799999999999998,0.010276186062932104,0.6971999999999999,0.01850837648201486,0.8112442160047211,0.05085735213606045
1352.0,0.19439999999999996,0.015818975946628153,0.10759999999999999,0.010031948963187563,0.6980000000000002,0.017910890541790504,0.8113570145658814,0.05080251431824471
1355.3465346534654,0.19439999999999996,0.015094369811290568,0.10719999999999999,0.010087616170334792,0.6984000000000001,0.016800000000000016,0.8113680702056213,0.050914507388857354
1358.6930693069307,0.19519999999999998,0.01536749816983884,0.10679999999999998,0.009806120537705007,0.6980000000000001,0.01754992877478426,0.8111969291311322,0.050884323623599695
1362.0396039603959,0.19479999999999997,0.015393505123915085,0.10599999999999998,0.009338094023943,0.6992,0.016666133324799735,0.8111924675259041,0.05100277184310993
1365.3861386138612,0.19359999999999997,0.01551257554373225,0.10439999999999998,0.009024411338142779,0.7020000000000001,0.01680476123008001,0.8110053839391383,0.05113441985056327
1368.7326732673266,0.19399999999999998,0.01477836256152893,0.10359999999999998,0.00884533775499839,0.7024,0.015409088227406583,0.8109621114027072,0.05087771420206287
1372.079207920792,0.19399999999999998,0.015310127367203708,0.10319999999999999,0.009086253353280435,0.7028000000000001,0.016104657711357922,0.8110764277477319,0.05093649230547145
1375.4257425742574,0.19319999999999998,0.016399999999999998,0.10359999999999998,0.009199999999999996,0.7032,0.01557433786714543,0.8111870076946358,0.0509268426416993
1378.7722772277227,0.19199999999999998,0.01668532289169137,0.10279999999999997,0.009967948635501689,0.7052,0.015289211882893115,0.811173104753521,0.05081898062925387
1382.118811881188,0.19319999999999998,0.016690116836020053,0.10279999999999997,0.009967948635501689,0.704,0.014422205101855955,0.8112821082948101,0.05095596745543337
1385.4653465346535,0.19359999999999997,0.01631686244349691,0.10199999999999998,0.009838699100999071,0.7043999999999999,0.014691494137765567,0.8112006156563835,0.05083641713909291
1388.8118811881188,0.19479999999999997,0.017162750362339947,0.10159999999999998,0.010461357464497617,0.7036,0.014472042012100438,0.8112350570148014,0.05114509337211626
1392.1584158415842,0.19399999999999998,0.016804761230080005,0.10239999999999998,0.010461357464497615,0.7036000000000001,0.014022838514366484,0.8112435975670917,0.05114904236499683
1395.5049504950493,0.19439999999999996,0.016989408465276242,0.1016,0.009666436778875655,0.7040000000000001,0.013856406460551017,0.811277620189737,0.05105146208016134
1398.8514851485147,0.19439999999999996,0.017269626515938323,0.10200000000000001,0.01046900186264192,0.7036,0.014582180906846548,0.81142130480818,0.050941715165571756
1402.19801980198,0.19399999999999998,0.01632176461048253,0.10200000000000001,0.010158740079360235,0.704,0.01442220510185596,0.8113233910034474,0.050881173764588
1405.5445544554455,0.19319999999999998,0.016203703280423278,0.1016,0.0103072789813801,0.7052,0.015078461459976617,0.8115251557373788,0.05098715132823568
1408.8910891089108,0.19319999999999998,0.01630214709785187,0.1016,0.011341957503006261,0.7052,0.015904716281656836,0.8115800575477531,0.050664607959385745
1412.2376237623762,0.19439999999999996,0.015199999999999998,0.1016,0.011341957503006261,0.704,0.015073154945133423,0.8116470020881387,0.05054277451286353
1415.5841584158416,0.19559999999999997,0.01490771612286738,0.1008,0.011142710621747294,0.7036,0.015844241856270695,0.811636483823537,0.0507353601525788
1418.930693069307,0.19599999999999998,0.01374045122985413,0.1008,0.010087616170334792,0.7032,0.014288456879593408,0.811684734228453,0.05088002021590807
1422.2772277227723,0.19639999999999996,0.013792751719653332,0.10079999999999997,0.010552724766618334,0.7028,0.014316424134538631,0.8118109505760899,0.05062903880415261
1425.6237623762377,0.19639999999999996,0.013200000000000002,0.10079999999999997,0.010703270528207721,0.7028000000000001,0.013977124167724932,0.811859985284183,0.05055427113768071
1428.9702970297028,0.19599999999999998,0.014085453489327203,0.10119999999999998,0.010740577265678041,0.7028000000000001,0.012905812643921346,0.8119052619240135,0.0505952996088722
1432.3168316831682,0.19519999999999998,0.01451068571777364,0.10119999999999998,0.010740577265678041,0.7036,0.01379275171965334,0.8118425483234001,0.050581519828023905
1435.6633663366335,0.19559999999999997,0.015742934923323543,0.10119999999999998,0.010740577265678041,0.7032,0.01515783625719714,0.811942636258572,0.05053374400875978
1439.009900990099,0.19599999999999998,0.016099689437998485,0.10119999999999998,0.010740577265678041,0.7028000000000001,0.015497096502248422,0.8119743474642878,0.05057570630666412
1442.3564356435643,0.19679999999999997,0.016951696080333672,0.10119999999999998,0.010740577265678041,0.7020000000000001,0.01651665825765007,0.812098177357315,0.05072976619412985
1445.7029702970297,0.19599999999999998,0.017618172436436194,0.09959999999999998,0.011377170122662313,0.7044,0.01663249830903344,0.8120892157227569,0.05087564115536923
1449.049504950495,0.19599999999999998,0.01779887636902959,0.09959999999999998,0.012191800523302534,0.7044,0.017012936254509396,0.8120020073256009,0.05096783171578523
1452.3960396039604,0.1972,0.018594622878671134,0.10039999999999998,0.01307822617941745,0.7024,0.01745393938341715,0.8121305300284771,0.05146111313308058
1455.7425742574258,0.19599999999999998,0.019758542456365553,0.09999999999999998,0.013145341380123987,0.704,0.01841738309315415,0.8121335265353935,0.05148236071496177
1459.0891089108911,0.19639999999999996,0.020274121435958695,0.09959999999999998,0.013440238093129154,0.7040000000000001,0.01876166303929371,0.8122355658724543,0.05154151988987915
1462.4356435643563,0.1972,0.020163333057805693,0.09879999999999997,0.012905812643921342,0.704,0.017798876369029597,0.8123005948606037,0.05150490853088681
1465.7821782178216,0.1972,0.020321417273408856,0.09959999999999998,0.012705904139414873,0.7032,0.017600000000000005,0.8123172344593325,0.051529633189461535
1469.128712871287,0.1972,0.020399999999999998,0.09999999999999998,0.012521980673998824,0.7028,0.017622712617528558,0.8124260748329837,0.051517841419972156
1472.4752475247524,0.19839999999999997,0.019365949499056328,0.10039999999999998,0.01307822617941745,0.7012,0.017348198753761156,0.812387143446565,0.051498250866033296
1475.8217821782177,0.19759999999999997,0.020175232340669588,0.10039999999999998,0.012579348154813109,0.7020000000000001,0.017088007490635066,0.8123820447970335,0.05104884345507724
1479.1683168316831,0.19799999999999998,0.019616319736382767,0.10079999999999997,0.012749901960407383,0.7012,0.0170692706346815,0.812507017535213,0.05102981896557124
1482.5148514851485,0.19879999999999998,0.01935355264544471,0.10159999999999998,0.012289833196589774,0.6996,0.017200000000000007,0.8124876351712353,0.05100743684323669
1485.8613861386139,0.19959999999999997,0.01862900963551203,0.10199999999999998,0.012425779653607257,0.6984000000000001,0.01551257554373226,0.812312478998743,0.05098021336718475
1489.2079207920792,0.19959999999999997,0.018282231811242305,0.10159999999999998,0.011620671237067164,0.6988000000000001,0.01539350512391509,0.8123826730243321,0.05092619560607575
1492.5544554455446,0.2008,0.01822525719983123,0.10119999999999998,0.012139192724394815,0.6980000000000001,0.016321764610482542,0.8124007497615342,0.05083774131123918
1495.9009900990097,0.19999999999999998,0.017888543819998316,0.1016,0.011482160075525862,0.6984000000000001,0.016218507946170642,0.8124286845925355,0.0510656189789031
1499.247524752475,0.19999999999999998,0.01743559577416269,0.1016,0.011482160075525862,0.6984000000000001,0.015919798993705925,0.812469731194164,0.051041326073892605
1502.5940594059405,0.19959999999999997,0.01747684181996278,0.10200000000000001,0.011349008767288888,0.6984,0.015094369811290573,0.8125950424319701,0.05103822324597866
1505.9405940594058,0.1992,0.01723252738283041,0.10200000000000001,0.01148912529307606,0.6988000000000001,0.016203703280423285,0.812597980397723,0.05109646067055974
1509.2871287128712,0.2004,0.017749366185867033,0.1004,0.011235657524150513,0.6992,0.015051910177781428,0.8125466819659424,0.0510664399842508
1512.6336633663366,0.19999999999999998,0.017343586710943038,0.0996,0.011092339699089637,0.7003999999999999,0.0148,0.8125142358836277,0.05107295574935087
1515.980198019802,0.19959999999999997,0.0172,0.0996,0.01049952379872535,0.7008,0.014176036117335481,0.8126648695026402,0.05106958694228587
1519.3267326732673,0.19959999999999997,0.017928747864811977,0.09919999999999998,0.011565465835840769,0.7012,0.01610465771135792,0.8126148556356918,0.050942198932814216
1522.6732673267327,0.19999999999999998,0.018417383093154143,0.09879999999999997,0.012270289320142375,0.7012,0.017531685600648904,0.8125735667409476,0.05101669405291958
1526.019801980198,0.2004,0.018369540005128054,0.09799999999999999,0.01148912529307606,0.7015999999999999,0.017906423428479517,0.8125585538249404,0.05099198815766576
1529.3663366336632,0.2004,0.017749366185867033,0.09839999999999999,0.012158947322856533,0.7011999999999999,0.01734819875376116,0.8125214654800784,0.0509692134248398
1532.7128712871286,0.2004,0.01701293625450939,0.09879999999999999,0.01173712060089697,0.7008,0.01787064632295095,0.8126006842905014,0.05096830304273269
1536.059405940594,0.2004,0.018456435192094924,0.09839999999999999,0.0128,0.7012,0.01753168560064891,0.8126031629622943,0.050659660691642565
1539.4059405940593,0.2004,0.01922082204277434,0.09759999999999999,0.011482160075525858,0.7020000000000001,0.01817690842800283,0.8126711243602154,0.05066114938714585
1542.7524752475247,0.2008,0.0184,0.09759999999999999,0.011482160075525858,0.7016000000000001,0.01843474979488467,0.8125671745526931,0.050657040225877185
1546.09900990099,0.202,0.017731328207441204,0.09679999999999998,0.010244998779892558,0.7012,0.01771327186038764,0.8125724624271061,0.05085243216870253
1549.4455445544554,0.2028,0.017440183485273316,0.09639999999999999,0.009871170143402453,0.7008000000000001,0.017508854902591447,0.8125586490950771,0.050866876352663404
1552.7920792079208,0.2028,0.01678570820668583,0.09679999999999998,0.00835224520712844,0.7004,0.016918628786045296,0.8126722139512138,0.050917889565106775
1556.1386138613861,0.2024,0.01601998751560063,0.09759999999999999,0.007418894796396564,0.7,0.015798734126505214,0.8127854523392883,0.05091848754137035
1559.4851485148515,0.2036,0.015640971836813723,0.09679999999999998,0.007756287771866129,0.6996,0.016243152403397576,0.8128262846029466,0.05087216090810326
1562.8316831683167,0.20400000000000001,0.01629723902997069,0.09679999999999998,0.007756287771866129,0.6992,0.016761861471805587,0.8128866070829799,0.05087422376873577
1566.178217821782,0.20400000000000001,0.01734358671094304,0.09639999999999999,0.007683749084919418,0.6996,0.016341358572652412,0.8129110281234162,0.05087541072625171
1569.5247524752474,0.2032,0.014837789592793126,0.09719999999999998,0.006939740629158991,0.6996,0.013676256797823019,0.8131181005887969,0.05078595081100319
1572.8712871287128,0.2036,0.014691494137765567,0.09719999999999998,0.006939740629158991,0.6992,0.013481839637082186,0.8130748081268484,0.050918416772002636
1576.2178217821781,0.20400000000000001,0.01475127113166862,0.09719999999999998,0.006939740629158991,0.6988,0.01327252801842966,0.8129933030392597,0.050953642508957994
1579.5643564356435,0.2036,0.015331014317389443,0.09679999999999998,0.0066452990903344625,0.6996,0.01295530779256133,0.8130349871368422,0.05094822634561847
1582.9108910891089,0.2044,0.01501465950329877,0.09559999999999999,0.00656048778674269,0.7,0.013145341380123998,0.8129105947866251,0.05095186815374437
1586.2574257425742,0.20400000000000001,0.016492422502470645,0.09559999999999999,0.00656048778674269,0.7004,0.013676256797823019,0.8129731630503025,0.05119633857496266
1589.6039603960396,0.20400000000000001,0.014859340496805368,0.09439999999999998,0.006248199740725324,0.7016,0.01241933975700803,0.8129370700963123,0.05090123580573212
1592.950495049505,0.2044,0.01501465950329877,0.09399999999999999,0.006985699678629193,0.7016000000000001,0.011757550765359266,0.8129435465864401,0.051229610623958845
1596.2970297029701,0.2048,0.013833293172632467,0.09399999999999999,0.0067527772064536525,0.7012,0.011320777358467935,0.8128398449248186,0.0511396271347728
1599.6435643564355,0.2052,0.014204224723651767,0.09319999999999998,0.006939740629158988,0.7016000000000001,0.013047605144240085,0.8128519864719665,0.05115818365754185
1602.9900990099009,0.2052,0.014756693396557377,0.09319999999999998,0.007807688518377254,0.7016000000000001,0.012924395537122822,0.8127620351145882,0.05165876068077944
1606.3366336633662,0.2048,0.014620533505997653,0.09239999999999998,0.009024411338142782,0.7028,0.012905812643921353,0.8127146376025113,0.05170627602010179
1609.6831683168316,0.2036,0.014361058456812995,0.09279999999999998,0.00854166260162505,0.7036,0.013078226179417464,0.8127408932550753,0.05157866140575245
1613.029702970297,0.2028,0.014316424134538625,0.09319999999999998,0.008588364221433557,0.7040000000000001,0.012393546707863745,0.8125876812671994,0.0515895208929516
1616.3762376237623,0.2036,0.013676256797823007,0.09359999999999999,0.009329523031752482,0.7028000000000001,0.011737120600896978,0.8126212461095564,0.051588686739751394
1619.7227722772277,0.20400000000000001,0.014310835055998656,0.09399999999999999,0.00916515138991168,0.702,0.012806248474865708,0.8126596147664202,0.052056836285439514
1623.069306930693,0.2064,0.013169662106523462,0.09359999999999999,0.008979977728257458,0.7000000000000001,0.011454256850621092,0.8125690380525162,0.05207276792569718
1626.4158415841584,0.2064,0.01352922762023021,0.09359999999999999,0.009830564581955605,0.7000000000000001,0.011730302638892154,0.8126461746971444,0.05198474369541864
1629.7623762376236,0.20600000000000002,0.01329661611087573,0.09319999999999998,0.009806120537705009,0.7008,0.011973303637676623,0.8126744757220937,0.05206015581883237
1633.108910891089,0.2072,0.013481839637082172,0.09399999999999999,0.01,0.6988000000000001,0.01200666481584292,0.8125607909298489,0.052049165911373194
1636.4554455445543,0.20600000000000002,0.014000000000000002,0.09439999999999998,0.010461357464497615,0.6996,0.013558761005342646,0.8125886249094213,0.05210416098643072
1639.8019801980197,0.2068,0.013151425778218876,0.09399999999999999,0.01120714058089752,0.6992,0.013717142559585808,0.8125573689798561,0.052094349939207495
1643.148514851485,0.20600000000000002,0.012425779653607253,0.09359999999999999,0.01076289923765897,0.7004,0.012451505933018714,0.812562867103806,0.052238183274771074
1646.4950495049504,0.2064,0.011482160075525856,0.09319999999999998,0.010888526071052961,0.7004000000000001,0.0123223374405995,0.8124304962410808,0.052432633223558144
1649.8415841584158,0.2068,0.011599999999999997,0.09319999999999998,0.011461239025515524,0.7,0.01385640646055103,0.8124600170010519,0.05248589725262317
1653.1881188118812,0.2056,0.011199999999999996,0.09319999999999998,0.011320777358467926,0.7012,0.014204224723651775,0.8124911224559931,0.05248479345060346
1656.5346534653465,0.2052,0.011599999999999997,0.0928,0.011973303637676614,0.7020000000000001,0.014338758663147934,0.8124702447412322,0.052223560248103824
1659.881188118812,0.2052,0.013272528018429647,0.0928,0.011973303637676614,0.702,0.016124515496597103,0.8126109597195358,0.05214719444445599
1663.227722772277,0.2056,0.013646977687385585,0.0928,0.011973303637676614,0.7015999999999999,0.016989408465276242,0.8126580971336642,0.0520560406541826
1666.5742574257424,0.20600000000000002,0.012930583900195691,0.0924,0.01179152237838694,0.7016000000000001,0.017269626515938323,0.8125908705135931,0.05156318909759479
1669.9207920792078,0.2056,0.0128,0.0924,0.011655041827466772,0.7020000000000001,0.01632176461048253,0.8126338967640896,0.05146702389220048
1673.2673267326732,0.2052,0.011320777358467926,0.0928,0.011565465835840767,0.7020000000000001,0.01551773179301666,0.8127320941985609,0.05148578082179457
1676.6138613861385,0.2048,0.011838918869558995,0.09359999999999999,0.011482160075525862,0.7016,0.015409088227406574,0.8127379621321194,0.05106553670948918
1679.960396039604,0.20400000000000001,0.011730302638892142,0.09319999999999999,0.011320777358467926,0.7028,0.01610465771135791,0.8127086870857344,0.051067880871163804
1683.3069306930693,0.2036,0.011655041827466772,0.0928,0.01156546583584077,0.7036,0.016341358572652395,0.8126107823128856,0.05122282595526778
1686.6534653465346,0.2036,0.012579348154813107,0.0928,0.01156546583584077,0.7036,0.017012936254509385,0.8126458793773252,0.051175103597409746
1690.0,0.20400000000000001,0.013266499161421598,0.092,0.011730302638892144,0.704,0.016589153082662175,0.8126496956357336,0.051290550974080064
1693.3465346534654,0.2036,0.0132,0.092,0.01186591757935306,0.7043999999999999,0.01614434885648845,0.8126506477023712,0.051253142316689655
1696.6930693069305,0.2044,0.014136477637657834,0.092,0.01131370849898476,0.7036,0.016044936896105262,0.8126316598501981,0.051336406406193955
1700.0396039603959,0.20400000000000001,0.013623509092741121,0.09279999999999998,0.010400000000000003,0.7031999999999999,0.015676734353812352,0.8126761966160174,0.05117739410311919
1703.3861386138612,0.20400000000000001,0.013740451229854135,0.09199999999999998,0.010276186062932105,0.704,0.016000000000000014,0.8125802553295642,0.050923611866769664
1706.7326732673266,0.2044,0.013908270920570969,0.09199999999999998,0.010276186062932105,0.7036,0.01643897807042763,0.81242146141288,0.05111425188350841
1710.079207920792,0.2036,0.013676256797823007,0.09239999999999998,0.010650821564555478,0.704,0.016970562748477153,0.8123416561410762,0.05110667308270335
1713.4257425742574,0.20400000000000001,0.012649110640673518,0.09199999999999998,0.010583005244258363,0.704,0.015283978539634254,0.8123106722460942,0.051126903218674496
1716.7722772277227,0.2044,0.012451505933018704,0.09199999999999998,0.009959919678390985,0.7036,0.014361058456813007,0.8122147544429914,0.051096665432934736
1720.118811881188,0.2036,0.01232233744059949,0.09239999999999998,0.00954148835350125,0.704,0.013505554412907317,0.8121630562834652,0.05118429589452234
1723.4653465346535,0.2036,0.01232233744059949,0.09119999999999998,0.00854166260162505,0.7051999999999999,0.012528367810692671,0.8121960959975694,0.05100164868837078
1726.8118811881188,0.20400000000000001,0.012393546707863733,0.09119999999999998,0.00854166260162505,0.7047999999999999,0.011973303637676623,0.8121726116336925,0.050976075245169804
1730.1584158415842,0.20400000000000001,0.013505554412907305,0.09159999999999999,0.007472616676907761,0.7044,0.013200000000000012,0.8121811280845336,0.051077310155872364
1733.5049504950493,0.20400000000000001,0.013505554412907305,0.09159999999999999,0.007472616676907761,0.7044,0.01295530779256133,0.8121271123506792,0.051364271312221946
1736.8514851485147,0.20400000000000001,0.014422205101855958,0.09159999999999999,0.0068000000000000005,0.7043999999999999,0.01469149413776558,0.8121375111206408,0.051354570882054515
1740.19801980198,0.2036,0.014136477637657834,0.09199999999999998,0.0075894663844041105,0.7043999999999999,0.015120846537148654,0.812107001625205,0.051368634063337006
1743.5445544554455,0.2048,0.013362634470792053,0.09199999999999998,0.0075894663844041105,0.7032,0.015051910177781435,0.8120645136956279,0.05121246056895689
1746.8910891089108,0.2052,0.013151425778218878,0.09279999999999998,0.00854166260162505,0.702,0.015517731793016675,0.8122973435988307,0.051294671319632466
1750.2376237623762,0.2056,0.01341044369139217,0.09319999999999998,0.008588364221433557,0.7012,0.01486472334084965,0.8122492223688805,0.0512975121542242
1753.5841584158416,0.2068,0.012270289320142376,0.09359999999999999,0.008616263691415207,0.6996,0.013676256797823019,0.8121498060789296,0.05140533935111081
1756.930693069307,0.2076,0.01179152237838694,0.09399999999999999,0.009507891459203773,0.6984,0.013994284547628733,0.8121387630127117,0.051457829612570415
1760.2772277227723,0.2076,0.012191800523302538,0.09399999999999999,0.009507891459203773,0.6984,0.013994284547628733,0.8121085275626203,0.05151690708249063
1763.6237623762377,0.2068,0.013029197979921867,0.09359999999999999,0.00999199679743744,0.6996,0.014691494137765581,0.8121390235287113,0.0515147216473778
1766.9702970297028,0.2072,0.013948476619330158,0.09359999999999999,0.00999199679743744,0.6992,0.014945233353815536,0.8122070643669741,0.051490558781285965
1770.3168316831682,0.2064,0.014221111067704944,0.09399999999999999,0.009674709297958262,0.6996,0.015640971836813736,0.8122569716967293,0.05123133286949056
1773.6633663366335,0.2068,0.014091131963046831,0.09479999999999998,0.00980612053770501,0.6984000000000001,0.014987995196156168,0.8121774302801926,0.05125767826594163
1777.009900990099,0.2056,0.014444376068214235,0.09479999999999998,0.010283968105745953,0.6996,0.01469149413776558,0.8121851401195233,0.05131330182704905
1780.3564356435643,0.2048,0.016079800993793428,0.09519999999999998,0.010400000000000001,0.7000000000000001,0.015798734126505214,0.8123208102255276,0.051196981180719595
1783.7029702970297,0.2052,0.017348198753761156,0.09519999999999998,0.010552724766618334,0.6996,0.016243152403397576,0.8123294655571026,0.051279086959591935
1787.049504950495,0.2048,0.017139428228502843,0.09519999999999998,0.010087616170334792,0.7,0.014966629547095779,0.8124499631333167,0.05127613146545518
1790.3960396039604,0.20400000000000001,0.018330302779823365,0.09479999999999998,0.01074057726567804,0.7012,0.01453822547630901,0.8124036738510098,0.05142692716550739
1793.7425742574258,0.2048,0.01831283702761536,0.09399999999999999,0.010158740079360235,0.7012,0.013977124167724932,0.8124360215846982,0.05147714121954076
1797.0891089108911,0.2048,0.017870646322950944,0.09439999999999998,0.010150862032359615,0.7008,0.013481839637082186,0.8125259278223561,0.05063877968540806
1800.4356435643563,0.2048,0.016761861471805573,0.09439999999999998,0.011056219968868202,0.7008,0.012749901960407393,0.812530457408578,0.05134980329106801
1803.7821782178216,0.2044,0.015844241856270688,0.09399999999999999,0.010917875251164944,0.7016,0.011757550765359266,0.8125850034885576,0.051487049938744284
1807.128712871287,0.2052,0.015702229141112422,0.09359999999999999,0.01061319932913728,0.7012,0.01240000000000001,0.8124518930774606,0.052024459672318064
1810.4752475247524,0.2044,0.013792751719653334,0.09359999999999999,0.010910545357588683,0.702,0.011764352935882206,0.8123601370815907,0.052048019069947306
1813.8217821782177,0.2048,0.014400000000000003,0.09359999999999999,0.010910545357588683,0.7016,0.012026637102698337,0.8123005777413516,0.05208201743466325
1817.1683168316831,0.2052,0.013629380029920658,0.09279999999999998,0.010851727973000429,0.7020000000000001,0.011349008767288898,0.8123068937360524,0.05200024402394238
1820.5148514851485,0.2048,0.01324235628579748,0.09279999999999998,0.012367699866992245,0.7024,0.010762899237658979,0.8123071642561216,0.05210949294258623
1823.8613861386139,0.2056,0.0128,0.09199999999999998,0.0132664991614216,0.7024,0.01061319932913729,0.8123861120687084,0.0519301913093667
1827.2079207920792,0.2064,0.013529227620230212,0.09239999999999998,0.012451505933018706,0.7012000000000002,0.011737120600896978,0.8124154803813864,0.051878303487901005
1830.5544554455446,0.20600000000000002,0.01341640786499874,0.09279999999999998,0.012106196760337242,0.7012,0.011461239025515532,0.8125711501106021,0.05230358766278464
1833.9009900990097,0.2064,0.013994284547628721,0.09199999999999998,0.011999999999999999,0.7016,0.01241933975700803,0.8126137855177207,0.05204105832813708
1837.247524752475,0.2068,0.014316424134538626,0.09199999999999998,0.012899612397277679,0.7011999999999999,0.013151425778218888,0.8126546554397377,0.05201697784823354
1840.5940594059405,0.20800000000000002,0.014085453489327205,0.09159999999999999,0.012831211945876353,0.7003999999999999,0.013676256797823019,0.8125715200782244,0.05198893536735399
1843.9405940594058,0.2084,0.012705904139414874,0.09239999999999998,0.011655041827466772,0.6992,0.012874781551544878,0.8126135527779101,0.0520154191752872
1847.2871287128712,0.20800000000000002,0.013023056476879766,0.09239999999999998,0.011655041827466772,0.6996,0.013440238093129168,0.8127906040469736,0.05162462522041482
1850.6336633663366,0.2084,0.013792751719653334,0.09279999999999998,0.011285388783732708,0.6988000000000001,0.01351147660324364,0.8127178362444262,0.05157471212288757
1853.980198019802,0.2076,0.013558761005342637,0.09279999999999998,0.011285388783732708,0.6996,0.012955307792561328,0.8127282783265561,0.051597070129978065
1857.3267326732673,0.20800000000000002,0.013971399357258387,0.09159999999999999,0.012451505933018706,0.7004,0.01257934815481312,0.8126963647827943,0.05158216720000293
1860.6732673267327,0.20800000000000002,0.013023056476879765,0.09079999999999998,0.012270289320142373,0.7011999999999999,0.01146123902551553,0.8127025006961311,0.05158760847652871
1864.019801980198,0.2092,0.014316424134538626,0.09079999999999998,0.012270289320142373,0.7,0.012649110640673528,0.8127951761451195,0.051587013654912854
1867.3663366336632,0.20919999999999997,0.01590471628165683,0.09039999999999998,0.012026637102698325,0.7004,0.013676256797823019,0.8128978529707496,0.05158665937356405
1870.7128712871286,0.2088,0.015979987484350536,0.08999999999999998,0.011489125293076058,0.7011999999999999,0.013151425778218888,0.8129739829151619,0.05159990340667011
1874.059405940594,0.2096,0.016218507946170628,0.08879999999999998,0.012237646832622686,0.7016000000000001,0.013529227620230224,0.8130898016064968,0.05162589549015847
1877.4059405940593,0.2088,0.01750885490259143,0.08839999999999999,0.011791522378386942,0.7028,0.014427751037497159,0.813087327999584,0.05173982242239034
1880.7524752475247,0.2096,0.01651181395244023,0.088,0.011171392035015154,0.7024,0.013879481258317991,0.813140923930346,0.052225307655861065
1884.09900990099,0.2112,0.014399999999999996,0.088,0.011171392035015154,0.7008,0.011973303637676623,0.813183927371923,0.05184109130265003
1887.4455445544554,0.2104,0.013763720427268202,0.08839999999999998,0.00954148835350125,0.7012,0.01160000000000001,0.8131035713674031,0.05175188945327718
1890.7920792079208,0.21079999999999996,0.013977124167724918,0.08839999999999999,0.0092,0.7008000000000001,0.012749901960407393,0.8131092866282934,0.0517492816710526
1894.1386138613861,0.21079999999999996,0.013746272221951662,0.088,0.009121403400793105,0.7012,0.011872657663724674,0.8131956981015079,0.05174481849956329
1897.4851485148515,0.21079999999999996,0.014756693396557372,0.08839999999999999,0.00884533775499839,0.7008,0.012874781551544878,0.8132858470366052,0.05170285153315245
1900.8316831683167,0.21200000000000002,0.014966629547095761,0.08879999999999999,0.008908422980528035,0.6992,0.012749901960407392,0.8132495587449974,0.05175205855592173
1904.178217821782,0.21200000000000002,0.016198765385053267,0.08879999999999999,0.008908422980528033,0.6992,0.013948476619330168,0.8132736404978834,0.05174279201933286
1907.5247524752474,0.21159999999999995,0.01691862878604528,0.08839999999999999,0.008662563131083087,0.7,0.014859340496805382,0.8132511133918063,0.05169589285981106
1910.8712871287128,0.21239999999999998,0.0159449051423958,0.08759999999999998,0.009541488353501253,0.7,0.014751271131668632,0.8132983097582318,0.0517823561733881
1914.2178217821781,0.21239999999999998,0.016728418933061186,0.08679999999999999,0.008953211714239758,0.7008,0.015574337867145441,0.8132636265085076,0.051358506406035155
1917.5643564356435,0.21280000000000002,0.01795995545651492,0.086,0.008988882021697694,0.7012,0.016400000000000015,0.8131954766239362,0.051366633982000934
1920.9108910891089,0.21280000000000002,0.018486752013266144,0.08639999999999999,0.009499473669630337,0.7008,0.01587954659302338,0.8132623351686352,0.051062283025204824
1924.2574257425742,0.21280000000000002,0.01795995545651492,0.086,0.009838699100999078,0.7012,0.015600000000000013,0.8132040881921802,0.05109092369945962
1927.6039603960396,0.21280000000000002,0.01713942822850284,0.08639999999999999,0.010307278981380103,0.7008000000000001,0.01472956211161759,0.8132302138991079,0.0515528873136296
1930.950495049505,0.21239999999999998,0.016536021286875507,0.08639999999999999,0.009830564581955609,0.7012,0.015702229141112432,0.8131566839783166,0.05136207750339091
1934.2970297029701,0.21280000000000002,0.016178998732925345,0.08639999999999999,0.009830564581955609,0.7008000000000001,0.015676734353812352,0.8130945853838142,0.05148515815644769
1937.6435643564355,0.21280000000000002,0.015051910177781421,0.08679999999999999,0.009474175425861611,0.7003999999999999,0.014907716122867393,0.8130687335375988,0.05148661951482079
1940.9900990099009,0.21200000000000002,0.015798734126505197,0.08639999999999999,0.008979977728257461,0.7015999999999999,0.015512575543732266,0.8130297002560823,0.05142819188501461
1944.3366336633662,0.21280000000000002,0.01676186147180557,0.08679999999999999,0.010438390680559913,0.7004,0.016728418933061203,0.8130418144978906,0.05144160342885435
1947.6831683168316,0.21239999999999998,0.016044936896105262,0.08639999999999999,0.009991996797437439,0.7012,0.015600000000000013,0.8129623624875304,0.05143086629742184
1951.029702970297,0.21200000000000002,0.015073154945133416,0.086,0.010158740079360237,0.7020000000000001,0.014993331851193063,0.8130309177880328,0.05166164198183451
1954.3762376237623,0.21159999999999995,0.014691494137765566,0.08719999999999999,0.010244998779892558,0.7011999999999999,0.014538225476309011,0.8130336326972962,0.05175412481521863
1957.7227722772277,0.21080000000000002,0.014427751037497149,0.08639999999999999,0.010461357464497617,0.7028000000000001,0.013746272221951678,0.8131416624173708,0.051428701075138035
1961.069306930693,0.2112,0.01324235628579748,0.08639999999999999,0.010461357464497617,0.7024,0.01241933975700803,0.81308193848272,0.05183514368914304
1964.4158415841584,0.21000000000000002,0.013535139452550905,0.08759999999999998,0.010031948963187563,0.7024,0.013879481258317991,0.8130700126939574,0.05151233910731337
1967.7623762376236,0.2096,0.01341044369139217,0.08759999999999998,0.010947145746723208,0.7028000000000001,0.014756693396557387,0.8131625387544525,0.05147607079000673
1971.108910891089,0.2092,0.013272528018429647,0.08839999999999999,0.01049952379872535,0.7024,0.014664242223858702,0.8131195107233458,0.05146465076968824
1974.4554455445543,0.2076,0.015014659503298765,0.08839999999999999,0.010031948963187563,0.7040000000000001,0.015594870951694356,0.8132270101502709,0.05099748347325469
1977.8019801980197,0.2084,0.014472042012100433,0.08839999999999999,0.010031948963187563,0.7032,0.015471263684650986,0.8131859224915889,0.05089777567574228
1981.148514851485,0.2076,0.015014659503298765,0.088,0.010119288512538816,0.7044,0.015742934923323553,0.813094368289039,0.05121468308611568
1984.4950495049504,0.2068,0.015184202316881843,0.08839999999999999,0.01003194896318756,0.7048000000000001,0.016178998732925363,0.8131742005812285,0.05146807460610953
1987.8415841584158,0.2068,0.015702229141112415,0.08879999999999999,0.010087616170334794,0.7043999999999999,0.016728418933061203,0.8131581578811102,0.05149936238987363
1991.1881188118812,0.2064,0.01641462762294655,0.08919999999999999,0.00964157663455516,0.7044000000000001,0.017292773056973843,0.8131065445485396,0.05159443222211332
1994.5346534653465,0.2064,0.016704490414256878,0.08959999999999999,0.009666436778875657,0.704,0.016297239029970705,0.8133081420024386,0.051629195218537746
1997.881188118812,0.2056,0.01621850794617063,0.09,0.010000000000000002,0.7043999999999999,0.015844241856270702,0.8133855218017623,0.051456398264403964
2001.227722772277,0.20600000000000002,0.016899704139422086,0.0904,0.009666436778875657,0.7036,0.016243152403397576,0.8135002053509137,0.05138173037354669
2004.5742574257424,0.2068,0.01688075827680735,0.08959999999999999,0.00897997772825746,0.7036,0.017200000000000017,0.8135649338774007,0.05111730607652697
2007.9207920792078,0.2072,0.016666133324799725,0.08919999999999999,0.009303762679690407,0.7036,0.017106723824274493,0.8135856759230586,0.051604844208165454
2011.2673267326732,0.2064,0.014444376068214228,0.09,0.009338094023943002,0.7036,0.014907716122867393,0.8134645568028404,0.051574732318896914
2014.6138613861385,0.2056,0.013646977687385585,0.08879999999999999,0.00926066952223218,0.7056000000000001,0.013994284547628733,0.8134041600085009,0.0514840961744351
2017.960396039604,0.20600000000000002,0.013885243966167827,0.08879999999999999,0.00926066952223218,0.7052,0.01397712416772493,0.8133163872536248,0.05151205889349296
2021.3069306930693,0.2056,0.014554724318928205,0.08839999999999999,0.009372299611087985,0.7060000000000001,0.014449913494550768,0.8133568196920876,0.05166393490886729
2024.6534653465346,0.20600000000000002,0.013885243966167827,0.08879999999999999,0.00926066952223218,0.7052,0.014971973817770335,0.8132835228849465,0.05149480733731071
2028.0,0.2068,0.01397712416772492,0.08919999999999999,0.00947417542586161,0.704,0.016198765385053285,0.8132740098113966,0.051991517506966636


==> data/vary-train-size/zero-shot-eval-python.csv <==
ix,ans0avg,ans0std,ans1avg,ans1std,ans2avg,ans2std,simavg,simstd
0.0,0.27,0.007,0.15,0.023,0.57,0.015,0.84,0.06
2028.0,0.27,0.007,0.15,0.023,0.57,0.015,0.84,0.06

